Floquetifying stabiliser codes with distance-preserving rewrites

Stabiliser codes with large weight measurements can be challenging to implement fault-tolerantly. To overcome this, we propose a Floquetification procedure which, given a stabiliser code, synthesises a novel Floquet code that only uses single- and two-qubit operations. Moreover, this procedure preserves the distance and number of logicals of the original code. The new Floquet code requires additional physical qubits. This overhead is linear in the weight of the largest measurement of the original code. Our method is based on the ZX calculus, a graphical language for representing and rewriting quantum circuits. However, a problem arises with the use of ZX in the context of rewriting error-correcting codes: ZX rewrites generally do not preserve code distance. Tackling this issue, we define the notion of distance-preserving rewrite that enables the transformation of error-correcting codes without changing their distance. These distance-preserving rewrites are used to decompose arbitrary weight stabiliser measurements into quantum circuits with single- and two-qubit operations. As we only use distance-preserving rewrites, we are guaranteed that a single error in the resulting circuit creates at most a single error on the data qubits. These decompositions enable us to generalise the Floquetification procedure of [arXiv:2307.11136] to arbitrary stabiliser codes, provably preserving the distance and number of logicals of the original code.

==> figures/QuantumCircuit/t.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=box] (2) at (0, 0) {T};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/QuantumCircuit/z-rotate-alpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=box] (2) at (0, 0) {Z$\null_\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/Hopf.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.75, 0) {$=$};
		\node [style=none] (1) at (-12.25, 0) {};
		\node [style=none] (2) at (-8.75, 0) {};
		\node [style=Z dot] (3) at (-11.5, 0) {};
		\node [style=X dot] (4) at (-9.5, 0) {};
		\node [style=X dot] (5) at (-4, -0.25) {};
		\node [style=none] (6) at (-6.75, -0.25) {};
		\node [style=none] (7) at (-3.25, -0.25) {};
		\node [style=Z dot] (8) at (-6, -0.25) {};
		\node [style=Z dot] (9) at (0.5, -0.25) {};
		\node [style=none] (10) at (3.25, -0.25) {};
		\node [style=none] (11) at (-0.25, -0.25) {};
		\node [style=X dot] (12) at (2.5, -0.25) {};
		\node [style=none] (13) at (-7.75, 0) {$=$};
		\node [style=Z dot] (14) at (0.5, 0.5) {};
		\node [style=X dot] (15) at (2.5, 0.5) {};
		\node [style=X dot] (16) at (8.5, 0.5) {};
		\node [style=X dot] (17) at (8.5, -0.5) {};
		\node [style=Z dot] (18) at (6.5, 0.5) {};
		\node [style=none] (19) at (5.75, -0.5) {};
		\node [style=none] (20) at (9.25, -0.5) {};
		\node [style=Z dot] (21) at (6.5, -0.5) {};
		\node [style=Z dot] (22) at (5.75, 0.5) {};
		\node [style=X dot] (23) at (9.25, 0.5) {};
		\node [style=none] (24) at (-2.75, -3.5) {};
		\node [style=Z dot] (26) at (-6.25, -2.5) {};
		\node [style=none] (27) at (-6.25, -3.5) {};
		\node [style=X dot] (29) at (-2.75, -2.5) {};
		\node [style=Z dot] (30) at (-3.75, -3) {};
		\node [style=X dot] (31) at (-5.25, -3) {};
		\node [style=Z dot] (32) at (1.5, -2.5) {};
		\node [style=none] (33) at (0.25, -3.5) {};
		\node [style=X dot] (34) at (2.75, -3.5) {};
		\node [style=none] (35) at (3.75, -3.5) {};
		\node [style=Z dot] (36) at (1.25, -3.5) {};
		\node [style=X dot] (37) at (2.5, -2.5) {};
		\node [style=none] (38) at (-1.25, -3) {$=$};
		\node [style=none] (39) at (4.5, 0) {$=$};
		\node [style=none] (40) at (-7.75, -3) {$=$};
		\node [style=none] (41) at (5, -3) {$=$};
		\node [style=Z dot] (42) at (7.25, -3) {};
		\node [style=none] (43) at (9.75, -3) {};
		\node [style=none] (44) at (6.25, -3) {};
		\node [style=X dot] (45) at (8.75, -3) {};
		\node [style=sLabel] (46) at (-1.75, 0.75) {\ZElim};
		\node [style=sLabel] (47) at (4.5, 0.75) {\Fusion};
		\node [style=sLabel] (48) at (-7.75, -3.75) {\Bigebra};
		\node [style=sLabel] (49) at (-1.25, -2.25) {\Copy};
		\node [style=sLabel] (50) at (-1.75, -0.75) {\XElim};
		\node [style=sLabel] (54) at (-7.75, -2.25) {\One};
		\node [style=sLabel] (55) at (-1.25, -3.75) {\One};
		\node [style=none] (56) at (-4.5, -2.5) {$\star$};
		\node [style=none] (58) at (7.5, -2.5) {$\star$};
		\node [style=none] (59) at (8.5, -2.5) {$\star$};
		\node [style=none] (60) at (1.5, -3) {$\star$};
		\node [style=none] (61) at (2, -3) {$\star$};
		\node [style=none] (62) at (2.5, -3) {$\star$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3);
		\draw (4) to (2.center);
		\draw [bend left=45] (3) to (4);
		\draw [bend right=45] (3) to (4);
		\draw (6.center) to (8);
		\draw (5) to (7.center);
		\draw [bend left=15, looseness=7.25] (8) to (5);
		\draw [bend right] (8) to (5);
		\draw (11.center) to (9);
		\draw (12) to (10.center);
		\draw [bend right] (9) to (12);
		\draw (19.center) to (21);
		\draw (17) to (20.center);
		\draw [bend right] (21) to (17);
		\draw [bend left] (18) to (16);
		\draw (18) to (17);
		\draw (21) to (16);
		\draw (22) to (18);
		\draw (16) to (23);
		\draw (26) to (31);
		\draw (27.center) to (31);
		\draw (31) to (30);
		\draw (30) to (29);
		\draw (30) to (24.center);
		\draw (33.center) to (36);
		\draw (34) to (35.center);
		\draw (32) to (37);
		\draw (44.center) to (42);
		\draw (45) to (43.center);
		\draw (14) to (12);
		\draw (15) to (9);
		\draw [bend left] (14) to (15);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/axioms.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z phase dot] (1) at (-10, 1.25) {$k_1 \frac{\pi}{2}$};
		\node [style=none] (2) at (-11.5, 2) {};
		\node [style=none] (3) at (-11.5, 0.5) {};
		\node [style=none] (4) at (-8, 2) {};
		\node [style=none] (5) at (-8, 0.5) {};
		\node [style=none] (6) at (-7.75, 1.5) {$\vdots$};
		\node [style=none] (7) at (-11.25, 1.5) {$\vdots$};
		\node [style=Z phase dot] (8) at (-9, -1.75) {$k_2 \frac{\pi}{2}$};
		\node [style=none] (9) at (-11, -1) {};
		\node [style=none] (10) at (-11, -2.5) {};
		\node [style=none] (11) at (-7.5, -1) {};
		\node [style=none] (12) at (-7.5, -2.5) {};
		\node [style=none] (13) at (-7.75, -1.5) {$\vdots$};
		\node [style=none] (14) at (-11.25, -1.5) {$\vdots$};
		\node [style=Z phase dot] (15) at (-3, -0.25) {$(k_1 + k_2) \frac{\pi}{2}$};
		\node [style=none] (16) at (-1.5, 2) {};
		\node [style=none] (17) at (-1.5, 0.5) {};
		\node [style=none] (18) at (-1.5, -1) {};
		\node [style=none] (19) at (-1.5, -2.5) {};
		\node [style=none] (20) at (-4.5, 2) {};
		\node [style=none] (21) at (-4.5, 0.5) {};
		\node [style=none] (22) at (-4.5, -1) {};
		\node [style=none] (23) at (-4.5, -2.5) {};
		\node [style=none] (24) at (-1.75, 1.5) {$\vdots$};
		\node [style=none] (25) at (-1.75, -1.5) {$\vdots$};
		\node [style=none] (26) at (-4.25, 1.5) {$\vdots$};
		\node [style=none] (27) at (-4.25, -1.5) {$\vdots$};
		\node [style=none] (28) at (-11.5, -1) {};
		\node [style=none] (29) at (-11.5, -2.5) {};
		\node [style=none] (30) at (-7.5, 2) {};
		\node [style=none] (31) at (-7.5, 0.5) {};
		\node [style=none, label={above:\Fusion}] (32) at (-6, -0.25) {$=$};
		\node [style=Z phase dot] (33) at (-9, -5) {$k \frac{\pi}{2}$};
		\node [style=none] (34) at (-7.5, -4.25) {};
		\node [style=none] (35) at (-7.5, -5.75) {};
		\node [style=none] (36) at (-10.5, -4.25) {};
		\node [style=none] (37) at (-10.5, -5.75) {};
		\node [style=H box] (38) at (-8, -4.25) {};
		\node [style=H box] (39) at (-8, -5.75) {};
		\node [style=H box] (40) at (-10, -4.25) {};
		\node [style=H box] (41) at (-10, -5.75) {};
		\node [style=none, label={above:\Colour}] (42) at (-6, -5) {$=$};
		\node [style=none] (43) at (-7.75, -4.75) {$\vdots$};
		\node [style=X phase dot] (44) at (-3, -5) {$k \frac{\pi}{2}$};
		\node [style=none] (45) at (-1.5, -4.25) {};
		\node [style=none] (46) at (-1.5, -5.75) {};
		\node [style=none] (47) at (-4.5, -4.25) {};
		\node [style=none] (48) at (-4.5, -5.75) {};
		\node [style=none] (49) at (-2, -4.25) {};
		\node [style=none] (50) at (-2, -5.75) {};
		\node [style=none] (51) at (-4, -4.25) {};
		\node [style=none] (52) at (-4, -5.75) {};
		\node [style=none] (53) at (-4.25, -4.75) {$\vdots$};
		\node [style=none] (54) at (-1.75, -4.75) {$\vdots$};
		\node [style=none] (55) at (-10.5, -4.25) {};
		\node [style=none] (56) at (-10.25, -4.75) {$\vdots$};
		\node [style=X phase dot] (67) at (2.75, -1) {$\pi$};
		\node [style=Z phase dot] (68) at (4, -1) {$k \frac{\pi}{2}$};
		\node [style=none, label={above:\PiCommute}] (69) at (7, -1) {$=$};
		\node [style=none] (70) at (5, -0.25) {};
		\node [style=none] (71) at (5, -1.75) {};
		\node [style=none] (72) at (2, -1) {};
		\node [style=Z phase dot] (73) at (9.75, -1) {$\minu k \frac{\pi}{2}$};
		\node [style=X phase dot] (74) at (11, -0.25) {$\pi$};
		\node [style=X phase dot] (75) at (11, -1.75) {$\pi$};
		\node [style=none] (76) at (8.25, -1) {};
		\node [style=none] (77) at (11.75, -0.25) {};
		\node [style=none] (78) at (11.75, -1.75) {};
		\node [style=X dot] (79) at (3.5, -7.25) {};
		\node [style=Z dot] (80) at (4.5, -7.25) {};
		\node [style=none, label={above:\Copy}] (81) at (7, -7.25) {$=$};
		\node [style=X dot] (82) at (8.5, -6.5) {};
		\node [style=X dot] (83) at (8.5, -8) {};
		\node [style=none] (84) at (9.5, -6.5) {};
		\node [style=none] (85) at (9.5, -8) {};
		\node [style=none] (86) at (5.25, -6.5) {};
		\node [style=none] (87) at (5.25, -8) {};
		\node [style=none] (88) at (2, 1.75) {};
		\node [style=none] (89) at (4, 1.75) {};
		\node [style=none] (90) at (6, 1.75) {};
		\node [style=none] (91) at (8, 1.75) {};
		\node [style=none] (92) at (10, 1.75) {};
		\node [style=none] (93) at (12, 1.75) {};
		\node [style=X dot] (94) at (11, 1.75) {};
		\node [style=Z dot] (95) at (3, 1.75) {};
		\node [style=none, label={above:\ZElim}] (96) at (5, 1.75) {$=$};
		\node [style=none, label={above:\XElim}] (97) at (9, 1.75) {$=$};
		\node [style=none, label={above:\Bigebra}] (98) at (7, -4.25) {$=$};
		\node [style=none] (159) at (8.75, -3.625) {};
		\node [style=none] (160) at (8.75, -4.875) {};
		\node [style=X dot] (161) at (9.5, -4.25) {};
		\node [style=Z dot] (162) at (10.5, -4.25) {};
		\node [style=none] (163) at (11.25, -3.625) {};
		\node [style=none] (164) at (11.25, -4.875) {};
		\node [style=none] (165) at (2.75, -3.625) {};
		\node [style=none] (166) at (2.75, -4.875) {};
		\node [style=Z dot] (167) at (3.375, -3.625) {};
		\node [style=Z dot] (168) at (3.375, -4.875) {};
		\node [style=X dot] (169) at (4.875, -3.625) {};
		\node [style=X dot] (170) at (4.875, -4.875) {};
		\node [style=none] (171) at (5.5, -3.625) {};
		\node [style=none] (172) at (5.5, -4.875) {};
		\node [style=none] (173) at (8.5, -3.625) {};
		\node [style=none] (174) at (8.5, -4.875) {};
		\node [style=none] (175) at (11.5, -3.625) {};
		\node [style=none] (176) at (11.5, -4.875) {};
		\node [style=none] (177) at (5.5, -1.75) {};
		\node [style=none] (178) at (5.5, -0.25) {};
		\node [style=none] (179) at (5.5, -6.5) {};
		\node [style=none] (180) at (5.5, -8) {};
		\node [style=none] (182) at (-4.5, -7.75) {0};
		\node [style=none, label={above:\Zero}] (184) at (-6, -7.75) {=};
		\node [style=X phase dot] (185) at (-7.5, -7.75) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=30] (1) to (4.center);
		\draw [in=180, out=-30] (1) to (5.center);
		\draw [in=360, out=120] (1) to (2.center);
		\draw [in=0, out=-120] (1) to (3.center);
		\draw [in=180, out=60] (8) to (11.center);
		\draw [in=180, out=-60] (8) to (12.center);
		\draw [in=360, out=150] (8) to (9.center);
		\draw [in=0, out=-150] (8) to (10.center);
		\draw [in=180, out=30] (15) to (17.center);
		\draw [in=180, out=60] (15) to (16.center);
		\draw [in=180, out=-30] (15) to (18.center);
		\draw [in=180, out=-60] (15) to (19.center);
		\draw [in=0, out=120] (15) to (20.center);
		\draw [in=0, out=150] (15) to (21.center);
		\draw [in=0, out=-150] (15) to (22.center);
		\draw [in=0, out=-120] (15) to (23.center);
		\draw (28.center) to (9.center);
		\draw (29.center) to (10.center);
		\draw (5.center) to (31.center);
		\draw (4.center) to (30.center);
		\draw [in=135, out=-45] (1) to (8);
		\draw (40) to (36.center);
		\draw (41) to (37.center);
		\draw (38) to (34.center);
		\draw (39) to (35.center);
		\draw [in=180, out=-75] (33) to (39);
		\draw [in=0, out=-105] (33) to (41);
		\draw [in=360, out=105] (33) to (40);
		\draw [in=180, out=75] (33) to (38);
		\draw (51.center) to (47.center);
		\draw (52.center) to (48.center);
		\draw (49.center) to (45.center);
		\draw (50.center) to (46.center);
		\draw [in=180, out=-75] (44) to (50.center);
		\draw [in=0, out=-105] (44) to (52.center);
		\draw [in=360, out=105] (44) to (51.center);
		\draw [in=180, out=75] (44) to (49.center);
		\draw (68) to (67);
		\draw [in=180, out=60] (68) to (70.center);
		\draw [in=180, out=-60] (68) to (71.center);
		\draw (72.center) to (67);
		\draw [in=180, out=60] (73) to (74);
		\draw [in=180, out=-60] (73) to (75);
		\draw (75) to (78.center);
		\draw (77.center) to (74);
		\draw (76.center) to (73);
		\draw (80) to (79);
		\draw (83) to (85.center);
		\draw (82) to (84.center);
		\draw [in=180, out=60] (80) to (86.center);
		\draw [in=180, out=-60] (80) to (87.center);
		\draw (88.center) to (95);
		\draw (95) to (89.center);
		\draw (90.center) to (91.center);
		\draw (92.center) to (94);
		\draw (94) to (93.center);
		\draw (161) to (162);
		\draw [in=0, out=-105, looseness=0.75] (161) to (160.center);
		\draw [in=0, out=105, looseness=0.75] (161) to (159.center);
		\draw [in=180, out=75, looseness=0.75] (162) to (163.center);
		\draw [in=-180, out=-75, looseness=0.75] (162) to (164.center);
		\draw (165.center) to (167);
		\draw (166.center) to (168);
		\draw (169) to (171.center);
		\draw (170) to (172.center);
		\draw (167) to (170);
		\draw (168) to (169);
		\draw [bend left=15] (167) to (169);
		\draw [bend right=15] (168) to (170);
		\draw (160.center) to (174.center);
		\draw (173.center) to (159.center);
		\draw (175.center) to (163.center);
		\draw (176.center) to (164.center);
		\draw (177.center) to (71.center);
		\draw (178.center) to (70.center);
		\draw (180.center) to (87.center);
		\draw (179.center) to (86.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/elements/sqrt2-inv.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-0.625, 0) {};
		\node [style=X dot] (1) at (0.625, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
		\draw [bend left=45, looseness=0.75] (0) to (1);
		\draw [bend left=45, looseness=0.75] (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/elements/t.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style={Z phase dot}] (2) at (0, 0) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/elements/x-effect-pi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style={X phase dot}] (1) at (1.25, 0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/elements/x-effect-zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=X dot] (1) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/elements/x-state-pi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=X phase dot] (1) at (-1.25, 0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/elements/z-effect-pi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style={Z phase dot}] (1) at (1.25, 0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/elements/z-effect-zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=Z dot] (1) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/elements/z-rotate-alpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style={Z phase dot}] (2) at (0, 0) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/elements/z-state-pi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=Z phase dot] (1) at (-1.25, 0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/generators/hadamard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=H box] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/detector-proof/setup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (0, 3) {};
		\node [style=Z dot] (2) at (0, 2) {};
		\node [style=Z dot] (3) at (0, 0) {};
		\node [style=Z dot] (7) at (11, 3) {};
		\node [style=Z dot] (8) at (11, 2) {};
		\node [style=Z dot] (9) at (11, 0) {};
		\node [style=Z dot] (13) at (7.75, -4) {};
		\node [style=Z dot] (14) at (8.75, -4) {};
		\node [style=Z dot] (15) at (10.75, -4) {};
		\node [style=Z phase dot] (19) at (1.75, -4) {$\frac{\pi}{2}$};
		\node [style=Z phase dot] (20) at (2.75, -4) {$\frac{\pi}{2}$};
		\node [style=Z phase dot] (21) at (4.75, -4) {$\frac{\pi}{2}$};
		\node [style=Z dot] (25) at (-5.5, 3) {};
		\node [style=Z dot] (26) at (-5.5, 2) {};
		\node [style=Z dot] (27) at (-5.5, 0) {};
		\node [style=none] (31) at (-5.5, 3.75) {};
		\node [style=none] (32) at (-5.5, -0.75) {};
		\node [style=none] (33) at (0, 3.75) {};
		\node [style=none] (34) at (0, -0.75) {};
		\node [style=none] (35) at (11, 3.75) {};
		\node [style=none] (36) at (11, -0.75) {};
		\node [style=none] (37) at (5.5, -4) {};
		\node [style=none] (38) at (1, -4) {};
		\node [style=none] (39) at (11.5, -4) {};
		\node [style=none] (40) at (7, -4) {};
		\node [style=none] (41) at (-5.5, 4.5) {$G_{\text{I/O}}$};
		\node [style=none] (42) at (0, 4.5) {$G_{\text{green}}$};
		\node [style=none] (43) at (3.25, -5.5) {$G_{\text{stab}}$};
		\node [style=none] (44) at (9.25, -5.5) {$G_{\text{mixed}}$};
		\node [style=none] (45) at (11, -1.5) {$G_{\text{red}}$};
		\node [style=none] (46) at (-2, 5) {};
		\node [style=none] (47) at (13, 5) {};
		\node [style=none] (48) at (13, -6.25) {};
		\node [style=none] (49) at (-2, -6.25) {};
		\node [style=none] (50) at (11, 1.25) {$\vdots$};
		\node [style=none] (51) at (-5.5, 1.25) {$\vdots$};
		\node [style=none] (52) at (0, 1.25) {$\vdots$};
		\node [style=none] (53) at (3.75, -4) {$\hdots$};
		\node [style=none] (54) at (9.75, -4) {$\hdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=0.75] (31.center) to (32.center);
		\draw [bend right=90, looseness=0.75] (31.center) to (32.center);
		\draw [bend left=90, looseness=0.75] (33.center) to (34.center);
		\draw [bend right=90, looseness=0.75] (33.center) to (34.center);
		\draw [bend left=90, looseness=0.75] (35.center) to (36.center);
		\draw [bend right=90, looseness=0.75] (35.center) to (36.center);
		\draw [bend left=90, looseness=0.75] (37.center) to (38.center);
		\draw [bend right=90, looseness=0.75] (37.center) to (38.center);
		\draw [bend left=90, looseness=0.75] (39.center) to (40.center);
		\draw [bend right=90, looseness=0.75] (39.center) to (40.center);
		\draw [style=hadamard] (25) to (0);
		\draw [style=hadamard] (0) to (26);
		\draw [style=hadamard] (26) to (2);
		\draw [style=hadamard] (2) to (25);
		\draw [style=hadamard] (3) to (26);
		\draw [style=hadamard] (27) to (2);
		\draw [style=hadamard] (0) to (7);
		\draw [style=hadamard] (2) to (7);
		\draw [style=hadamard] (0) to (15);
		\draw [style=hadamard] (0) to (21);
		\draw [style=hadamard] (0) to (8);
		\draw [style=hadamard] (2) to (20);
		\draw [style=hadamard] (3) to (20);
		\draw [style=hadamard] (3) to (13);
		\draw [style=hadamard] (3) to (14);
		\draw [style=hadamard] (14) to (13);
		\draw [style=hadamard, bend left] (15) to (14);
		\draw [style=hadamard] (13) to (21);
		\draw [style=hadamard] (19) to (20);
		\draw [style=hadamard] (3) to (9);
		\draw [bend right=60, looseness=0.50] (46.center) to (49.center);
		\draw [bend right, looseness=0.50] (49.center) to (48.center);
		\draw [bend right=60, looseness=0.50] (48.center) to (47.center);
		\draw [bend right, looseness=0.50] (47.center) to (46.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/extended-abstract/dist-preservation.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (28) at (-6.75, 2) {};
		\node [style=none] (29) at (-5.375, 0.625) {};
		\node [style=none] (30) at (-4.25, 0.625) {};
		\node [style=none] (31) at (-5.375, -0.625) {};
		\node [style=none] (32) at (-4.25, -0.625) {};
		\node [style=none] (33) at (-5.375, 0.375) {};
		\node [style=none] (34) at (-5.75, 0.375) {};
		\node [style=none] (35) at (-5.75, -0.375) {};
		\node [style=none] (36) at (-5.375, -0.375) {};
		\node [style=none] (37) at (-3.75, 0.375) {};
		\node [style=none] (38) at (-4.25, 0.375) {};
		\node [style=none] (39) at (-4.25, -0.375) {};
		\node [style=none] (40) at (-3.75, -0.375) {};
		\node [style=none] (41) at (-4.75, 0) {$D_1$};
		\node [style=none] (42) at (-5.75, 1) {};
		\node [style=none] (43) at (-3.75, 1) {};
		\node [style=none] (44) at (-5.75, -1) {};
		\node [style=none] (45) at (-3.75, -1) {};
		\node [style=none] (46) at (-2.75, -2) {};
		\node [style=none] (47) at (-2.75, 2) {};
		\node [style=none] (48) at (-6.75, -2) {};
		\node [style=none] (49) at (-6.75, 1.25) {};
		\node [style=none] (50) at (-6.75, -1.25) {};
		\node [style=none] (51) at (-7.75, 1.25) {};
		\node [style=none] (52) at (-7.75, -1.25) {};
		\node [style=none] (53) at (-7.25, 0.2) {\vdots};
		\node [style=none] (54) at (-1.75, 1.25) {};
		\node [style=none] (55) at (-1.75, -1.25) {};
		\node [style=none] (56) at (-2.75, 1.25) {};
		\node [style=none] (57) at (-2.75, -1.25) {};
		\node [style=none] (58) at (-2.25, 0.2) {\vdots};
		\node [style=none] (59) at (-4.75, 1.5) {$D$};
		\node [style=none] (92) at (0, 0) {=};
		\node [style=none] (117) at (-9.5, 0) {dist};
		\node [style=none] (118) at (-8.25, 2) {};
		\node [style=none] (119) at (-8.25, -2) {};
		\node [style=none] (120) at (1.5, 0) {dist};
		\node [style=none] (121) at (2.75, 2) {};
		\node [style=none] (122) at (2.75, -2) {};
		\node [style=none] (123) at (9.75, 2) {};
		\node [style=none] (124) at (9.75, -2) {};
		\node [style=none] (125) at (-1.25, 2) {};
		\node [style=none] (126) at (-1.25, -2) {};
		\node [style=none, scale=.7] (127) at (-5.55, 0.125) {$\vdots$};
		\node [style=none, scale=.7] (128) at (-4, 0.125) {$\vdots$};
		\node [style=none] (129) at (4.25, 2) {};
		\node [style=none] (130) at (5.625, 0.625) {};
		\node [style=none] (131) at (6.75, 0.625) {};
		\node [style=none] (132) at (5.625, -0.625) {};
		\node [style=none] (133) at (6.75, -0.625) {};
		\node [style=none] (134) at (5.625, 0.375) {};
		\node [style=none] (135) at (5.25, 0.375) {};
		\node [style=none] (136) at (5.25, -0.375) {};
		\node [style=none] (137) at (5.625, -0.375) {};
		\node [style=none] (138) at (7.25, 0.375) {};
		\node [style=none] (139) at (6.75, 0.375) {};
		\node [style=none] (140) at (6.75, -0.375) {};
		\node [style=none] (141) at (7.25, -0.375) {};
		\node [style=none] (142) at (6.25, 0) {$D_2$};
		\node [style=none] (143) at (5.25, 1) {};
		\node [style=none] (144) at (7.25, 1) {};
		\node [style=none] (145) at (5.25, -1) {};
		\node [style=none] (146) at (7.25, -1) {};
		\node [style=none] (147) at (8.25, -2) {};
		\node [style=none] (148) at (8.25, 2) {};
		\node [style=none] (149) at (4.25, -2) {};
		\node [style=none] (150) at (4.25, 1.25) {};
		\node [style=none] (151) at (4.25, -1.25) {};
		\node [style=none] (152) at (3.25, 1.25) {};
		\node [style=none] (153) at (3.25, -1.25) {};
		\node [style=none] (154) at (3.75, 0.2) {\vdots};
		\node [style=none] (155) at (9.25, 1.25) {};
		\node [style=none] (156) at (9.25, -1.25) {};
		\node [style=none] (157) at (8.25, 1.25) {};
		\node [style=none] (158) at (8.25, -1.25) {};
		\node [style=none] (159) at (8.75, 0.2) {\vdots};
		\node [style=none] (160) at (6.25, 1.5) {$D$};
		\node [style=none, scale=.7] (161) at (5.45, 0.125) {$\vdots$};
		\node [style=none, scale=.7] (162) at (7, 0.125) {$\vdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (29.center)
			 to (30.center)
			 to (32.center)
			 to (31.center)
			 to cycle;
		\draw (34.center) to (33.center);
		\draw (35.center) to (36.center);
		\draw (38.center) to (37.center);
		\draw (39.center) to (40.center);
		\draw (47.center)
			 to (28.center)
			 to (48.center)
			 to (46.center)
			 to cycle;
		\draw (43.center)
			 to (45.center)
			 to (44.center)
			 to (42.center)
			 to cycle;
		\draw (51.center) to (49.center);
		\draw (52.center) to (50.center);
		\draw (56.center) to (54.center);
		\draw (57.center) to (55.center);
		\draw [bend right=15] (118.center) to (119.center);
		\draw [bend right=15] (121.center) to (122.center);
		\draw [bend left=15] (123.center) to (124.center);
		\draw [bend left=15] (125.center) to (126.center);
		\draw (130.center)
			 to (131.center)
			 to (133.center)
			 to (132.center)
			 to cycle;
		\draw (135.center) to (134.center);
		\draw (136.center) to (137.center);
		\draw (139.center) to (138.center);
		\draw (140.center) to (141.center);
		\draw (148.center)
			 to (129.center)
			 to (149.center)
			 to (147.center)
			 to cycle;
		\draw (144.center)
			 to (146.center)
			 to (145.center)
			 to (143.center)
			 to cycle;
		\draw (152.center) to (150.center);
		\draw (153.center) to (151.center);
		\draw (157.center) to (155.center);
		\draw (158.center) to (156.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/extended-abstract/weight-four-circuit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-5.5, 1.75) {};
		\node [style=none] (3) at (-5.5, -1.25) {};
		\node [style=none] (4) at (7.5, 1.75) {};
		\node [style=none] (6) at (-3, 1.75) {};
		\node [style=none] (18) at (-3, 2.75) {};
		\node [style=none] (19) at (-4, 2.75) {};
		\node [style=none] (37) at (-4, -0.25) {};
		\node [style=none] (53) at (7.5, -1.25) {};
		\node [style=none] (61) at (-5.5, -2.25) {};
		\node [style=none] (68) at (-5.5, 0.75) {};
		\node [style=none] (74) at (7.5, -0.25) {};
		\node [style=none] (81) at (7.5, 2.75) {};
		\node [style=none] (98) at (-3.5, 3.25) {};
		\node [style=none] (99) at (-3.5, 2.75) {};
		\node [style=none] (100) at (-3.5, 1.75) {};
		\node [style=none] (101) at (-3.5, 1.25) {};
		\node [style=none] (102) at (-2.75, 3.25) {};
		\node [style=none] (103) at (-2.75, 2.75) {};
		\node [style=none] (104) at (-2.75, 1.75) {};
		\node [style=none] (105) at (-2.75, 1.25) {};
		\node [style=none] (108) at (-3.125, 2.75) {\footnotesize Z};
		\node [style=none] (109) at (-3.125, 1.75) {\footnotesize Z};
		\node [style=none] (114) at (-4.5, 2.75) {\footnotesize $\ket{+}$};
		\node [style=none] (115) at (-4.5, -0.25) {\footnotesize $\ket{+}$};
		\node [style=none] (116) at (5.25, 0.75) {};
		\node [style=none] (117) at (5.25, 1.75) {};
		\node [style=none] (118) at (4.75, 2.25) {};
		\node [style=none] (119) at (4.75, 1.75) {};
		\node [style=none] (120) at (4.75, 0.75) {};
		\node [style=none] (121) at (4.75, 0.25) {};
		\node [style=none] (122) at (5.5, 2.25) {};
		\node [style=none] (123) at (5.5, 1.75) {};
		\node [style=none] (124) at (5.5, 0.75) {};
		\node [style=none] (125) at (5.5, 0.25) {};
		\node [style=none] (126) at (5.125, 1.75) {\footnotesize Z};
		\node [style=none] (127) at (5.125, 0.75) {\footnotesize Z};
		\node [style=none] (132) at (-3, -1.25) {};
		\node [style=none] (133) at (-3, -0.25) {};
		\node [style=none] (134) at (-3.5, 0.25) {};
		\node [style=none] (135) at (-3.5, -0.25) {};
		\node [style=none] (136) at (-3.5, -1.25) {};
		\node [style=none] (137) at (-3.5, -1.75) {};
		\node [style=none] (138) at (-2.75, 0.25) {};
		\node [style=none] (139) at (-2.75, -0.25) {};
		\node [style=none] (140) at (-2.75, -1.25) {};
		\node [style=none] (141) at (-2.75, -1.75) {};
		\node [style=none] (142) at (-3.125, -0.25) {\footnotesize Z};
		\node [style=none] (143) at (-3.125, -1.25) {\footnotesize Z};
		\node [style=none] (149) at (5.25, -1.25) {};
		\node [style=none] (150) at (4.75, -0.75) {};
		\node [style=none] (151) at (4.75, -1.25) {};
		\node [style=none] (152) at (4.75, -2.25) {};
		\node [style=none] (153) at (4.75, -2.75) {};
		\node [style=none] (154) at (5.5, -0.75) {};
		\node [style=none] (155) at (5.5, -1.25) {};
		\node [style=none] (156) at (4.25, -2.25) {};
		\node [style=none] (157) at (5.5, -2.75) {};
		\node [style=none] (158) at (5.125, -1.25) {\footnotesize Z};
		\node [style=none] (159) at (5.125, -2.25) {\footnotesize Z};
		\node [style=none] (164) at (6.125, -2.25) {};
		\node [style=none] (165) at (6.125, -1.875) {};
		\node [style=none] (166) at (6.125, -2.625) {};
		\node [style=none] (167) at (6.875, -2.625) {};
		\node [style=none] (168) at (6.875, -1.875) {};
		\node [style=none] (169) at (6.5, -2.25) {\footnotesize X};
		\node [style=none] (184) at (-2, 1.75) {};
		\node [style=none] (185) at (-1, 0.75) {};
		\node [style=none] (186) at (-2, 0.75) {};
		\node [style=none] (187) at (-1, 1.75) {};
		\node [style=none] (188) at (-1, 1.75) {};
		\node [style=none] (189) at (3, 1.75) {};
		\node [style=none] (190) at (4, 0.75) {};
		\node [style=none] (191) at (3, 0.75) {};
		\node [style=none] (192) at (4, 1.75) {};
		\node [style=none] (193) at (4, 1.75) {};
		\node [style=none] (194) at (-2, -0.25) {};
		\node [style=none] (195) at (-1, -1.25) {};
		\node [style=none] (196) at (-2, -1.25) {};
		\node [style=none] (197) at (-1, -0.25) {};
		\node [style=none] (198) at (-1, -0.25) {};
		\node [style=none] (199) at (3, -0.25) {};
		\node [style=none] (200) at (4, -1.25) {};
		\node [style=none] (201) at (3, -1.25) {};
		\node [style=none] (202) at (4, -0.25) {};
		\node [style=none] (203) at (4, -0.25) {};
		\node [style=none] (204) at (0, -0.25) {};
		\node [style=none] (205) at (0, 0.75) {};
		\node [style=none] (206) at (-0.25, 1.25) {};
		\node [style=none] (207) at (-0.25, 0.75) {};
		\node [style=none] (208) at (-0.25, -0.25) {};
		\node [style=none] (209) at (-0.25, -0.75) {};
		\node [style=none] (210) at (0.5, 1.25) {};
		\node [style=none] (211) at (0.5, 0.75) {};
		\node [style=none] (212) at (0.5, -0.25) {};
		\node [style=none] (213) at (0.5, -0.75) {};
		\node [style=none] (214) at (0.125, 0.75) {\footnotesize X};
		\node [style=none] (215) at (0.125, -0.25) {\footnotesize X};
		\node [style=none] (220) at (1.75, -0.25) {};
		\node [style=none] (221) at (1.75, 0.75) {};
		\node [style=none] (222) at (1.25, 1.25) {};
		\node [style=none] (223) at (1.25, 0.75) {};
		\node [style=none] (224) at (1.25, -0.25) {};
		\node [style=none] (225) at (1.25, -0.75) {};
		\node [style=none] (226) at (2, 1.25) {};
		\node [style=none] (227) at (2, 0.75) {};
		\node [style=none] (228) at (2, -0.25) {};
		\node [style=none] (229) at (2, -0.75) {};
		\node [style=none] (230) at (1.625, 0.75) {\footnotesize X};
		\node [style=none] (231) at (1.625, -0.25) {\footnotesize X};
		\node [style=none] (236) at (5.5, -2.25) {};
		\node [style=none] (237) at (6.15, 0.75) {};
		\node [style=none] (238) at (6.15, 1.125) {};
		\node [style=none] (239) at (6.15, 0.375) {};
		\node [style=none] (240) at (6.9, 0.375) {};
		\node [style=none] (241) at (6.9, 1.125) {};
		\node [style=none] (242) at (6.525, 0.75) {\footnotesize X};
		\node [style=none] (247) at (5.375, 2.25) {};
		\node [style=none] (248) at (4.875, 2.25) {};
		\node [style=none] (249) at (5.125, 2.25) {};
		\node [style=none] (250) at (5.225, 2.675) {};
		\node [style=none] (251) at (5.375, -0.75) {};
		\node [style=none] (252) at (4.875, -0.75) {};
		\node [style=none] (253) at (5.125, -0.75) {};
		\node [style=none] (254) at (5.225, -0.325) {};
		\node [style=none] (255) at (6.75, -1.875) {};
		\node [style=none] (256) at (6.25, -1.875) {};
		\node [style=none] (257) at (6.5, -1.875) {};
		\node [style=none] (258) at (6.6, -1.45) {};
		\node [style=none] (259) at (6.75, 1.125) {};
		\node [style=none] (260) at (6.25, 1.125) {};
		\node [style=none] (261) at (6.5, 1.125) {};
		\node [style=none] (262) at (6.6, 1.55) {};
		\node [style=none] (263) at (0.375, 1.25) {};
		\node [style=none] (264) at (-0.125, 1.25) {};
		\node [style=none] (265) at (0.125, 1.25) {};
		\node [style=none] (266) at (0.225, 1.675) {};
		\node [style=none] (267) at (1.875, 1.25) {};
		\node [style=none] (268) at (1.375, 1.25) {};
		\node [style=none] (269) at (1.625, 1.25) {};
		\node [style=none] (270) at (1.725, 1.675) {};
		\node [style=none] (271) at (-2.875, 3.25) {};
		\node [style=none] (272) at (-3.375, 3.25) {};
		\node [style=none] (273) at (-3.125, 3.25) {};
		\node [style=none] (274) at (-3.025, 3.675) {};
		\node [style=none] (275) at (-2.875, 0.25) {};
		\node [style=none] (276) at (-3.375, 0.25) {};
		\node [style=none] (277) at (-3.125, 0.25) {};
		\node [style=none] (278) at (-3.025, 0.675) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (102.center) to (105.center);
		\draw (105.center) to (101.center);
		\draw (101.center) to (98.center);
		\draw (98.center) to (102.center);
		\draw (19.center) to (99.center);
		\draw (103.center) to (81.center);
		\draw (1.center) to (100.center);
		\draw (122.center) to (125.center);
		\draw (125.center) to (121.center);
		\draw (121.center) to (118.center);
		\draw (118.center) to (122.center);
		\draw (123.center) to (4.center);
		\draw (138.center) to (141.center);
		\draw (141.center) to (137.center);
		\draw (137.center) to (134.center);
		\draw (134.center) to (138.center);
		\draw (154.center) to (157.center);
		\draw (157.center) to (153.center);
		\draw (153.center) to (150.center);
		\draw (150.center) to (154.center);
		\draw (37.center) to (135.center);
		\draw (3.center) to (136.center);
		\draw (61.center) to (152.center);
		\draw (155.center) to (53.center);
		\draw (167.center)
			 to (166.center)
			 to (165.center)
			 to (168.center)
			 to cycle;
		\draw [in=-180, out=0, looseness=1.25] (184.center) to (185.center);
		\draw [in=180, out=0, looseness=1.25] (186.center) to (188.center);
		\draw (104.center) to (184.center);
		\draw (68.center) to (186.center);
		\draw [in=-180, out=0, looseness=1.25] (189.center) to (190.center);
		\draw [in=180, out=0, looseness=1.25] (191.center) to (193.center);
		\draw (193.center) to (119.center);
		\draw (190.center) to (120.center);
		\draw [in=-180, out=0, looseness=1.25] (194.center) to (195.center);
		\draw [in=180, out=0, looseness=1.25] (196.center) to (198.center);
		\draw [in=-180, out=0, looseness=1.25] (199.center) to (200.center);
		\draw [in=180, out=0, looseness=1.25] (201.center) to (203.center);
		\draw (139.center) to (194.center);
		\draw (140.center) to (196.center);
		\draw (203.center) to (74.center);
		\draw (200.center) to (151.center);
		\draw (210.center) to (213.center);
		\draw (213.center) to (209.center);
		\draw (209.center) to (206.center);
		\draw (206.center) to (210.center);
		\draw (226.center) to (229.center);
		\draw (229.center) to (225.center);
		\draw (225.center) to (222.center);
		\draw (222.center) to (226.center);
		\draw (185.center) to (207.center);
		\draw (211.center) to (223.center);
		\draw (227.center) to (191.center);
		\draw (228.center) to (199.center);
		\draw (212.center) to (224.center);
		\draw (198.center) to (208.center);
		\draw (195.center) to (201.center);
		\draw (188.center) to (189.center);
		\draw (236.center) to (164.center);
		\draw (240.center)
			 to (239.center)
			 to (238.center)
			 to (241.center)
			 to cycle;
		\draw (124.center) to (237.center);
		\draw [bend right=90, looseness=1.75] (247.center) to (248.center);
		\draw [style=arrow] (249.center) to (250.center);
		\draw [bend right=90, looseness=1.75] (251.center) to (252.center);
		\draw [style=arrow] (253.center) to (254.center);
		\draw [bend right=90, looseness=1.75] (255.center) to (256.center);
		\draw [style=arrow] (257.center) to (258.center);
		\draw [bend right=90, looseness=1.75] (259.center) to (260.center);
		\draw [style=arrow] (261.center) to (262.center);
		\draw [bend right=90, looseness=1.75] (263.center) to (264.center);
		\draw [style=arrow] (265.center) to (266.center);
		\draw [bend right=90, looseness=1.75] (267.center) to (268.center);
		\draw [style=arrow] (269.center) to (270.center);
		\draw [bend right=90, looseness=1.75] (271.center) to (272.center);
		\draw [style=arrow] (273.center) to (274.center);
		\draw [bend right=90, looseness=1.75] (275.center) to (276.center);
		\draw [style=arrow] (277.center) to (278.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/extended-abstract/weight-four.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (303) at (2.5, 1.5) {};
		\node [style=none] (310) at (2.5, -1.5) {};
		\node [style=none] (316) at (7.5, 1.5) {};
		\node [style=Z dot] (0) at (-1.5, 1.5) {};
		\node [style=Z dot] (1) at (-1.5, 0.5) {};
		\node [style=Z dot] (2) at (-1.5, -0.5) {};
		\node [style=Z dot] (3) at (-1.5, -1.5) {};
		\node [style=X dot] (12) at (-2.5, 0) {};
		\node [style=none] (142) at (9, 0) {$\overset{\eqref{n-legged}}{=}$};
		\node [style=none] (153) at (4, 1.5) {};
		\node [style=none] (154) at (6, 1.5) {};
		\node [style=none] (155) at (4, -1.5) {};
		\node [style=none] (156) at (6, -1.5) {};
		\node [style=none] (216) at (4, 2.5) {};
		\node [style=none] (217) at (3, 2.5) {};
		\node [style=none] (218) at (6, 0.5) {};
		\node [style=none] (220) at (4, -0.5) {};
		\node [style=none] (222) at (6, -2.5) {};
		\node [style=none] (223) at (7, -2.5) {};
		\node [style=Z dot] (224) at (6, 0.5) {};
		\node [style=Z dot] (225) at (7, 0.5) {};
		\node [style=Z dot] (226) at (4, 1.5) {};
		\node [style=Z dot] (227) at (6, 1.5) {};
		\node [style=Z dot] (228) at (4, -1.5) {};
		\node [style=Z dot] (229) at (4, -0.5) {};
		\node [style=Z dot] (230) at (4, 2.5) {};
		\node [style=Z dot] (231) at (3, 2.5) {};
		\node [style=Z dot] (233) at (6, -2.5) {};
		\node [style=Z dot] (234) at (7, -2.5) {};
		\node [style=Z dot] (235) at (6, -1.5) {};
		\node [style=Z dot] (238) at (3, -0.5) {};
		\node [style=none] (245) at (-0.5, 1.5) {};
		\node [style=none] (254) at (-3, 1.5) {};
		\node [style=none] (260) at (-0.5, 0.5) {};
		\node [style=none] (267) at (-0.5, -0.5) {};
		\node [style=none] (274) at (-0.5, -1.5) {};
		\node [style=none] (282) at (-3, 0.5) {};
		\node [style=none] (289) at (-3, -0.5) {};
		\node [style=none] (296) at (-3, -1.5) {};
		\node [style=none] (323) at (7.5, -1.5) {};
		\node [style=none] (326) at (2.5, -2.5) {};
		\node [style=none] (333) at (2.5, 0.5) {};
		\node [style=none] (339) at (7.5, -0.5) {};
		\node [style=none] (346) at (7.5, 2.5) {};
		\node [style=none] (353) at (5, 0) {};
		\node [style=X dot] (354) at (5, 0) {};
		\node [style=none] (356) at (10.5, 1.5) {};
		\node [style=none] (358) at (10.5, -1.5) {};
		\node [style=none] (359) at (16, 1.5) {};
		\node [style=none] (361) at (12, 1.5) {};
		\node [style=none] (362) at (14.5, 1.5) {};
		\node [style=none] (363) at (12, -1.5) {};
		\node [style=none] (364) at (14.5, -1.5) {};
		\node [style=none] (373) at (12, 2.5) {};
		\node [style=none] (374) at (11, 2.5) {};
		\node [style=none] (375) at (14.5, 0.5) {};
		\node [style=none] (376) at (15.5, 0.5) {};
		\node [style=none] (377) at (12, -0.5) {};
		\node [style=none] (378) at (14.5, -2.5) {};
		\node [style=none] (379) at (15.5, -2.5) {};
		\node [style=Z dot] (380) at (14.5, 0.5) {};
		\node [style=Z dot] (381) at (15.5, 0.5) {};
		\node [style=Z dot] (382) at (12, 1.5) {};
		\node [style=Z dot] (383) at (14.5, 1.5) {};
		\node [style=Z dot] (384) at (12, -1.5) {};
		\node [style=Z dot] (385) at (12, -0.5) {};
		\node [style=Z dot] (386) at (12, 2.5) {};
		\node [style=Z dot] (387) at (11, 2.5) {};
		\node [style=Z dot] (388) at (14.5, -2.5) {};
		\node [style=Z dot] (389) at (15.5, -2.5) {};
		\node [style=Z dot] (390) at (14.5, -1.5) {};
		\node [style=none] (391) at (11, -0.5) {};
		\node [style=Z dot] (392) at (11, -0.5) {};
		\node [style=none] (408) at (16, -1.5) {};
		\node [style=none] (416) at (10.5, -2.5) {};
		\node [style=none] (423) at (10.5, 0.5) {};
		\node [style=none] (429) at (16, -0.5) {};
		\node [style=none] (436) at (16, 2.5) {};
		\node [style=none] (443) at (13, 1.5) {};
		\node [style=none] (444) at (13.5, 1.5) {};
		\node [style=none] (445) at (13, -1.5) {};
		\node [style=none] (446) at (13.5, -1.5) {};
		\node [style=X dot] (447) at (13, 1.5) {};
		\node [style=X dot] (448) at (13.5, 1.5) {};
		\node [style=X dot] (449) at (13, -1.5) {};
		\node [style=X dot] (450) at (13.5, -1.5) {};
		\node [style=none] (452) at (1, 0) {$\overset{\autorf{prop:decomposing-measurements}}{\rightsquigarrow}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12) to (3);
		\draw (12) to (2);
		\draw (1) to (12);
		\draw (0) to (12);
		\draw [style=arrow] (233) to (234);
		\draw [style=arrow] (224) to (225);
		\draw [style=arrow] (231) to (230);
		\draw (224) to (227);
		\draw (226) to (230);
		\draw (228) to (229);
		\draw (233) to (235);
		\draw [style=arrow] (238) to (229);
		\draw (254.center) to (0);
		\draw (0) to (245.center);
		\draw (282.center) to (1);
		\draw (1) to (260.center);
		\draw (289.center) to (2);
		\draw (2) to (267.center);
		\draw (296.center) to (3);
		\draw (3) to (274.center);
		\draw [style=arrow] (227) to (316.center);
		\draw [style=arrow] (235) to (323.center);
		\draw [style=arrow] (310.center) to (228);
		\draw [style=arrow] (303.center) to (226);
		\draw [style=arrow] (333.center) to (224);
		\draw [style=arrow] (230) to (346.center);
		\draw [style=arrow] (229) to (339.center);
		\draw [style=arrow] (326.center) to (233);
		\draw [style=arrow] (226) to (354);
		\draw [style=arrow] (354) to (227);
		\draw [style=arrow] (228) to (354);
		\draw [style=arrow] (354) to (235);
		\draw [style=arrow] (388) to (389);
		\draw [style=arrow] (380) to (381);
		\draw [style=arrow] (387) to (386);
		\draw (380) to (383);
		\draw (382) to (386);
		\draw (384) to (385);
		\draw (388) to (390);
		\draw [style=arrow] (392) to (385);
		\draw [style=arrow] (383) to (359.center);
		\draw [style=arrow] (390) to (408.center);
		\draw [style=arrow] (358.center) to (384);
		\draw [style=arrow] (356.center) to (382);
		\draw [style=arrow] (423.center) to (380);
		\draw [style=arrow] (386) to (436.center);
		\draw [style=arrow] (385) to (429.center);
		\draw [style=arrow] (416.center) to (388);
		\draw (443.center) to (444.center);
		\draw (444.center) to (446.center);
		\draw (446.center) to (445.center);
		\draw (445.center) to (443.center);
		\draw [style=arrow] (382) to (447);
		\draw [style=arrow] (448) to (383);
		\draw [style=arrow] (384) to (449);
		\draw [style=arrow] (450) to (390);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/floquetification-2/422-dist-rewrite/422-dist-rewrite.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (116) at (0, 0) {=};
		\node [style=none] (117) at (-10, 1.5) {};
		\node [style=none] (118) at (-10, 0.5) {};
		\node [style=none] (119) at (-10, -0.5) {};
		\node [style=none] (120) at (-10, -1.5) {};
		\node [style=none] (121) at (-9, 2.5) {};
		\node [style=none] (122) at (-9, -3) {};
		\node [style=none] (123) at (-1, 2.5) {};
		\node [style=none] (124) at (-1, -3) {};
		\node [style=none] (125) at (-1, 1.5) {};
		\node [style=none] (126) at (-1, 0.5) {};
		\node [style=none] (127) at (-1, -0.5) {};
		\node [style=none] (128) at (-1, -1.5) {};
		\node [style=Z dot] (129) at (-7, 1.5) {};
		\node [style=Z dot] (130) at (-7, 0.5) {};
		\node [style=Z dot] (131) at (-7, -0.5) {};
		\node [style=Z dot] (132) at (-7, -1.5) {};
		\node [style=Z dot] (133) at (-3, 1.5) {};
		\node [style=Z dot] (134) at (-3, 0.5) {};
		\node [style=Z dot] (135) at (-3, -0.5) {};
		\node [style=Z dot] (136) at (-3, -1.5) {};
		\node [style=H box] (137) at (-5, 1.5) {};
		\node [style=H box] (138) at (-5, 0.5) {};
		\node [style=H box] (139) at (-5, -0.5) {};
		\node [style=H box] (140) at (-5, -1.5) {};
		\node [style=H box] (141) at (-2, 1.5) {};
		\node [style=H box] (142) at (-2, 0.5) {};
		\node [style=H box] (143) at (-2, -0.5) {};
		\node [style=H box] (144) at (-2, -1.5) {};
		\node [style=X dot] (145) at (-8, 0) {};
		\node [style=X dot] (146) at (-4, 0) {};
		\node [style=none] (147) at (-9, -4) {$\infty$};
		\node [style=none] (148) at (3.5, 1.5) {};
		\node [style=none] (149) at (6, 1.5) {};
		\node [style=none] (150) at (3.5, 2.5) {};
		\node [style=none] (151) at (2.5, 2.5) {};
		\node [style=none] (152) at (6, 0.5) {};
		\node [style=none] (153) at (7, 0.5) {};
		\node [style=Z dot] (154) at (6, 0.5) {};
		\node [style=Z dot] (155) at (7, 0.5) {};
		\node [style=Z dot] (156) at (3.5, 1.5) {};
		\node [style=Z dot] (157) at (6, 1.5) {};
		\node [style=Z dot] (158) at (3.5, 2.5) {};
		\node [style=Z dot] (159) at (2.5, 2.5) {};
		\node [style=none] (160) at (4.5, 1.5) {};
		\node [style=none] (161) at (5, 1.5) {};
		\node [style=X dot] (162) at (4.5, 1.5) {};
		\node [style=X dot] (163) at (5, 1.5) {};
		\node [style=none] (164) at (3.5, -1.5) {};
		\node [style=none] (165) at (6, -1.5) {};
		\node [style=none] (166) at (3.5, -0.5) {};
		\node [style=none] (167) at (2.5, -0.5) {};
		\node [style=none] (168) at (6, -2.5) {};
		\node [style=none] (169) at (7, -2.5) {};
		\node [style=Z dot] (170) at (6, -2.5) {};
		\node [style=Z dot] (171) at (7, -2.5) {};
		\node [style=Z dot] (172) at (3.5, -1.5) {};
		\node [style=Z dot] (173) at (6, -1.5) {};
		\node [style=Z dot] (174) at (3.5, -0.5) {};
		\node [style=Z dot] (175) at (2.5, -0.5) {};
		\node [style=none] (176) at (4.5, -1.5) {};
		\node [style=none] (177) at (5, -1.5) {};
		\node [style=X dot] (178) at (4.5, -1.5) {};
		\node [style=X dot] (179) at (5, -1.5) {};
		\node [style=none] (180) at (1, 1.5) {};
		\node [style=none] (181) at (1, 0.5) {};
		\node [style=none] (182) at (1, -1.5) {};
		\node [style=none] (183) at (1, -2.5) {};
		\node [style=H box] (216) at (8.5, 2.5) {};
		\node [style=H box] (217) at (8.5, 1.5) {};
		\node [style=H box] (218) at (8.5, -0.5) {};
		\node [style=H box] (219) at (8.5, -1.5) {};
		\node [style=none] (224) at (2, 4.5) {};
		\node [style=none] (225) at (2, -3.5) {};
		\node [style=none] (232) at (2, -4.25) {$\infty$};
		\node [style=none] (233) at (9.5, 2.5) {};
		\node [style=none] (234) at (12, 2.5) {};
		\node [style=none] (235) at (9.5, 3.5) {};
		\node [style=none] (236) at (8.5, 3.5) {};
		\node [style=none] (237) at (12, 1.5) {};
		\node [style=none] (238) at (13, 1.5) {};
		\node [style=Z dot] (239) at (12, 1.5) {};
		\node [style=Z dot] (240) at (13, 1.5) {};
		\node [style=Z dot] (241) at (9.5, 2.5) {};
		\node [style=Z dot] (242) at (12, 2.5) {};
		\node [style=Z dot] (243) at (9.5, 3.5) {};
		\node [style=Z dot] (244) at (8.5, 3.5) {};
		\node [style=none] (245) at (10.5, 2.5) {};
		\node [style=none] (246) at (11, 2.5) {};
		\node [style=X dot] (247) at (10.5, 2.5) {};
		\node [style=X dot] (248) at (11, 2.5) {};
		\node [style=none] (249) at (9.5, -0.5) {};
		\node [style=none] (250) at (12, -0.5) {};
		\node [style=none] (251) at (9.5, 0.5) {};
		\node [style=none] (252) at (8.5, 0.5) {};
		\node [style=none] (253) at (12, -1.5) {};
		\node [style=none] (254) at (13, -1.5) {};
		\node [style=Z dot] (255) at (12, -1.5) {};
		\node [style=Z dot] (256) at (13, -1.5) {};
		\node [style=Z dot] (257) at (9.5, -0.5) {};
		\node [style=Z dot] (258) at (12, -0.5) {};
		\node [style=Z dot] (259) at (9.5, 0.5) {};
		\node [style=Z dot] (260) at (8.5, 0.5) {};
		\node [style=none] (261) at (10.5, -0.5) {};
		\node [style=none] (262) at (11, -0.5) {};
		\node [style=X dot] (263) at (10.5, -0.5) {};
		\node [style=X dot] (264) at (11, -0.5) {};
		\node [style=H box] (265) at (13, 2.5) {};
		\node [style=H box] (266) at (13, 3.5) {};
		\node [style=H box] (267) at (13, 0.5) {};
		\node [style=H box] (268) at (13, -0.5) {};
		\node [style=none] (269) at (14, 4.5) {};
		\node [style=none] (270) at (14, -3.5) {};
		\node [style=none] (271) at (14, 3.5) {};
		\node [style=none] (272) at (14, 2.5) {};
		\node [style=none] (273) at (14, 0.5) {};
		\node [style=none] (274) at (14, -0.5) {};
		\node [style=none] (275) at (15, 0) {=};
		\node [style=none] (276) at (18.5, 1.5) {};
		\node [style=none] (277) at (21, 1.5) {};
		\node [style=none] (278) at (18.5, 2.5) {};
		\node [style=none] (279) at (17.5, 2.5) {};
		\node [style=none] (280) at (21, 0.5) {};
		\node [style=none] (281) at (22, 0.5) {};
		\node [style=Z dot] (282) at (21, 0.5) {};
		\node [style=Z dot] (283) at (22, 0.5) {};
		\node [style=Z dot] (284) at (18.5, 1.5) {};
		\node [style=Z dot] (285) at (21, 1.5) {};
		\node [style=Z dot] (286) at (18.5, 2.5) {};
		\node [style=Z dot] (287) at (17.5, 2.5) {};
		\node [style=none] (288) at (19.5, 1.5) {};
		\node [style=none] (289) at (20, 1.5) {};
		\node [style=X dot] (290) at (19.5, 1.5) {};
		\node [style=X dot] (291) at (20, 1.5) {};
		\node [style=none] (292) at (18.5, -1.5) {};
		\node [style=none] (293) at (21, -1.5) {};
		\node [style=none] (294) at (18.5, -0.5) {};
		\node [style=none] (295) at (17.5, -0.5) {};
		\node [style=none] (296) at (21, -2.5) {};
		\node [style=none] (297) at (22, -2.5) {};
		\node [style=Z dot] (298) at (21, -2.5) {};
		\node [style=Z dot] (299) at (22, -2.5) {};
		\node [style=Z dot] (300) at (18.5, -1.5) {};
		\node [style=Z dot] (301) at (21, -1.5) {};
		\node [style=Z dot] (302) at (18.5, -0.5) {};
		\node [style=Z dot] (303) at (17.5, -0.5) {};
		\node [style=none] (304) at (19.5, -1.5) {};
		\node [style=none] (305) at (20, -1.5) {};
		\node [style=X dot] (306) at (19.5, -1.5) {};
		\node [style=X dot] (307) at (20, -1.5) {};
		\node [style=none] (308) at (16, 1.5) {};
		\node [style=none] (309) at (16, 0.5) {};
		\node [style=none] (310) at (16, -1.5) {};
		\node [style=none] (311) at (16, -2.5) {};
		\node [style=H box] (312) at (23, 2.5) {};
		\node [style=H box] (313) at (23, 1.5) {};
		\node [style=H box] (314) at (23, -0.5) {};
		\node [style=H box] (315) at (23, -1.5) {};
		\node [style=none] (316) at (17, 4.5) {};
		\node [style=none] (317) at (17, -3.5) {};
		\node [style=none] (318) at (17, -4.25) {$\infty$};
		\node [style=none] (319) at (24, 2.5) {};
		\node [style=none] (320) at (26.5, 2.5) {};
		\node [style=none] (321) at (24, 0.5) {};
		\node [style=none] (322) at (23, 0.5) {};
		\node [style=none] (323) at (26.5, 1.5) {};
		\node [style=none] (324) at (27.5, 1.5) {};
		\node [style=Z dot] (325) at (26.5, 1.5) {};
		\node [style=Z dot] (326) at (27.5, 1.5) {};
		\node [style=Z dot] (327) at (24, 2.5) {};
		\node [style=Z dot] (328) at (26.5, 2.5) {};
		\node [style=Z dot] (329) at (24, 0.5) {};
		\node [style=Z dot] (330) at (23, 0.5) {};
		\node [style=none] (331) at (25, 2.5) {};
		\node [style=none] (332) at (25.5, 2.5) {};
		\node [style=X dot] (333) at (25, 2.5) {};
		\node [style=X dot] (334) at (25.5, 2.5) {};
		\node [style=none] (335) at (24, -0.5) {};
		\node [style=none] (336) at (26.5, -0.5) {};
		\node [style=none] (337) at (24, -2.5) {};
		\node [style=none] (338) at (23, -2.5) {};
		\node [style=none] (339) at (26.5, -1.5) {};
		\node [style=none] (340) at (27.5, -1.5) {};
		\node [style=Z dot] (341) at (26.5, -1.5) {};
		\node [style=Z dot] (342) at (27.5, -1.5) {};
		\node [style=Z dot] (343) at (24, -0.5) {};
		\node [style=Z dot] (344) at (26.5, -0.5) {};
		\node [style=Z dot] (345) at (24, -2.5) {};
		\node [style=Z dot] (346) at (23, -2.5) {};
		\node [style=none] (347) at (25, -0.5) {};
		\node [style=none] (348) at (25.5, -0.5) {};
		\node [style=X dot] (349) at (25, -0.5) {};
		\node [style=X dot] (350) at (25.5, -0.5) {};
		\node [style=H box] (351) at (27.5, 2.5) {};
		\node [style=H box] (352) at (27.5, 0.5) {};
		\node [style=H box] (353) at (27.5, -2.5) {};
		\node [style=H box] (354) at (27.5, -0.5) {};
		\node [style=none] (355) at (30, 4.5) {};
		\node [style=none] (356) at (30, -3.5) {};
		\node [style=none] (357) at (30, 1.5) {};
		\node [style=none] (358) at (30, 0.5) {};
		\node [style=none] (359) at (30, -1.5) {};
		\node [style=none] (360) at (30, -2.5) {};
		\node [style=none] (361) at (28.5, 2.5) {};
		\node [style=none] (362) at (28.5, 0.5) {};
		\node [style=none] (363) at (28.5, -0.5) {};
		\node [style=none] (364) at (28.5, -2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (124.center) to (123.center);
		\draw (121.center) to (122.center);
		\draw (133) to (146);
		\draw (146) to (134);
		\draw (136) to (146);
		\draw (146) to (135);
		\draw (140) to (136);
		\draw (139) to (135);
		\draw (135) to (143);
		\draw (138) to (134);
		\draw (134) to (142);
		\draw (137) to (133);
		\draw (133) to (141);
		\draw (136) to (144);
		\draw (140) to (132);
		\draw (131) to (139);
		\draw (138) to (130);
		\draw (129) to (137);
		\draw (117.center) to (129);
		\draw (130) to (118.center);
		\draw (119.center) to (131);
		\draw (132) to (120.center);
		\draw (129) to (145);
		\draw (145) to (130);
		\draw (131) to (145);
		\draw (132) to (145);
		\draw (144) to (128.center);
		\draw (143) to (127.center);
		\draw (142) to (126.center);
		\draw (141) to (125.center);
		\draw (159) to (158);
		\draw (158) to (156);
		\draw (163) to (157);
		\draw (156) to (162);
		\draw (162) to (163);
		\draw (157) to (154);
		\draw (154) to (155);
		\draw (175) to (174);
		\draw (174) to (172);
		\draw (179) to (173);
		\draw (172) to (178);
		\draw (178) to (179);
		\draw (173) to (170);
		\draw (170) to (171);
		\draw (162) to (178);
		\draw (179) to (163);
		\draw (180.center) to (156);
		\draw (181.center) to (154);
		\draw (182.center) to (172);
		\draw (183.center) to (170);
		\draw (158) to (216);
		\draw (157) to (217);
		\draw (174) to (218);
		\draw (173) to (219);
		\draw (224.center) to (225.center);
		\draw (244) to (243);
		\draw (243) to (241);
		\draw (248) to (242);
		\draw (241) to (247);
		\draw (247) to (248);
		\draw (242) to (239);
		\draw (239) to (240);
		\draw (260) to (259);
		\draw (259) to (257);
		\draw (264) to (258);
		\draw (257) to (263);
		\draw (263) to (264);
		\draw (258) to (255);
		\draw (255) to (256);
		\draw (247) to (263);
		\draw (264) to (248);
		\draw (216) to (241);
		\draw (217) to (239);
		\draw (218) to (257);
		\draw (219) to (255);
		\draw (259) to (267);
		\draw (258) to (268);
		\draw (242) to (265);
		\draw (243) to (266);
		\draw (270.center) to (269.center);
		\draw (266) to (271.center);
		\draw (265) to (272.center);
		\draw (267) to (273.center);
		\draw (268) to (274.center);
		\draw (287) to (286);
		\draw (286) to (284);
		\draw (291) to (285);
		\draw (284) to (290);
		\draw (290) to (291);
		\draw (285) to (282);
		\draw (282) to (283);
		\draw (303) to (302);
		\draw (302) to (300);
		\draw (307) to (301);
		\draw (300) to (306);
		\draw (306) to (307);
		\draw (301) to (298);
		\draw (298) to (299);
		\draw (290) to (306);
		\draw (307) to (291);
		\draw (308.center) to (284);
		\draw (309.center) to (282);
		\draw (310.center) to (300);
		\draw (311.center) to (298);
		\draw (286) to (312);
		\draw (285) to (313);
		\draw (302) to (314);
		\draw (301) to (315);
		\draw (316.center) to (317.center);
		\draw (330) to (329);
		\draw (329) to (327);
		\draw (334) to (328);
		\draw (327) to (333);
		\draw (333) to (334);
		\draw (328) to (325);
		\draw (325) to (326);
		\draw (346) to (345);
		\draw (345) to (343);
		\draw (350) to (344);
		\draw (343) to (349);
		\draw (349) to (350);
		\draw (344) to (341);
		\draw (341) to (342);
		\draw (333) to (349);
		\draw (350) to (334);
		\draw (312) to (327);
		\draw (313) to (325);
		\draw (314) to (343);
		\draw (315) to (341);
		\draw (345) to (353);
		\draw (344) to (354);
		\draw (328) to (351);
		\draw (329) to (352);
		\draw (356.center) to (355.center);
		\draw [in=180, out=0] (363.center) to (360.center);
		\draw [in=-180, out=0, looseness=1.25] (364.center) to (359.center);
		\draw [in=180, out=0] (361.center) to (358.center);
		\draw [in=-180, out=0, looseness=1.25] (362.center) to (357.center);
		\draw (351) to (361.center);
		\draw (352) to (362.center);
		\draw (354) to (363.center);
		\draw (353) to (364.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/floquetification-513/513-operation-circuit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-7, 2) {};
		\node [style=none] (1) at (-7, 1) {};
		\node [style=none] (2) at (-7, 0) {};
		\node [style=none] (3) at (-7, -1) {};
		\node [style=none] (4) at (11.75, 2) {};
		\node [style=none] (5) at (11.75, 1) {};
		\node [style=none] (6) at (11.75, 0) {};
		\node [style=none] (7) at (11.75, -1) {};
		\node [style=Z dot] (8) at (-4, 2) {};
		\node [style=Z dot] (9) at (-4, 1) {};
		\node [style=Z dot] (10) at (-4, 0) {};
		\node [style=Z dot] (11) at (-4, -1) {};
		\node [style=X dot] (24) at (-5, 0.5) {};
		\node [style=none] (26) at (-6.05, -3.25) {$\infty$};
		\node [style=none] (27) at (11.75, -2.75) {};
		\node [style=none] (28) at (11.75, 2.75) {};
		\node [style=none] (29) at (11.825, -2.75) {};
		\node [style=none] (30) at (11.825, 2.75) {};
		\node [style=none] (31) at (11.625, 0.125) {.};
		\node [style=none] (32) at (11.625, -0.125) {.};
		\node [style=none] (33) at (-5.975, -2.75) {};
		\node [style=none] (34) at (-5.975, 2.75) {};
		\node [style=none] (35) at (-6.05, -2.75) {};
		\node [style=none] (36) at (-6.05, 2.75) {};
		\node [style=none] (37) at (-5.85, 0.125) {.};
		\node [style=none] (38) at (-5.85, -0.125) {.};
		\node [style=none] (39) at (-7, -2) {};
		\node [style=none] (41) at (11.75, -2) {};
		\node [style=H box] (42) at (-5.5, 1) {};
		\node [style=H box] (43) at (-5.5, 0) {};
		\node [style=H box] (44) at (-3, 1) {};
		\node [style=H box] (45) at (-3, 0) {};
		\node [style=Z dot] (46) at (0.075, 1) {};
		\node [style=Z dot] (47) at (0.075, 0) {};
		\node [style=Z dot] (48) at (0.075, -1) {};
		\node [style=Z dot] (49) at (0.075, -2) {};
		\node [style=X dot] (50) at (-0.925, -0.5) {};
		\node [style=H box] (51) at (-1.425, 0) {};
		\node [style=H box] (52) at (-1.425, -1) {};
		\node [style=H box] (53) at (1.075, 0) {};
		\node [style=H box] (54) at (1.075, -1) {};
		\node [style=Z dot] (55) at (4.075, 0) {};
		\node [style=Z dot] (56) at (4.075, -1) {};
		\node [style=Z dot] (57) at (4.075, -2) {};
		\node [style=Z dot] (58) at (4.075, 2) {};
		\node [style=X dot] (59) at (3.075, -0.5) {};
		\node [style=H box] (60) at (2.575, -1) {};
		\node [style=H box] (61) at (2.575, -2) {};
		\node [style=H box] (62) at (5.075, -1) {};
		\node [style=H box] (63) at (5.075, -2) {};
		\node [style=Z dot] (64) at (8.075, -1) {};
		\node [style=Z dot] (65) at (8.075, -2) {};
		\node [style=Z dot] (66) at (8.075, 2) {};
		\node [style=Z dot] (67) at (8.075, 1) {};
		\node [style=X dot] (68) at (7.075, 0.5) {};
		\node [style=H box] (69) at (6.575, -2) {};
		\node [style=H box] (70) at (6.575, 2) {};
		\node [style=H box] (71) at (9.075, -2) {};
		\node [style=H box] (72) at (9.075, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (8);
		\draw (11) to (3.center);
		\draw (8) to (24);
		\draw (24) to (9);
		\draw (10) to (24);
		\draw (11) to (24);
		\draw (28.center) to (27.center);
		\draw [style=thick] (30.center) to (29.center);
		\draw (34.center) to (33.center);
		\draw [style=thick] (36.center) to (35.center);
		\draw (43) to (2.center);
		\draw (1.center) to (42);
		\draw (42) to (9);
		\draw (43) to (10);
		\draw (10) to (45);
		\draw (9) to (44);
		\draw (46) to (50);
		\draw (50) to (47);
		\draw (48) to (50);
		\draw (49) to (50);
		\draw (51) to (47);
		\draw (52) to (48);
		\draw (48) to (54);
		\draw (47) to (53);
		\draw (55) to (59);
		\draw (59) to (56);
		\draw (57) to (59);
		\draw (58) to (59);
		\draw (60) to (56);
		\draw (61) to (57);
		\draw (57) to (63);
		\draw (56) to (62);
		\draw (64) to (68);
		\draw (68) to (65);
		\draw (66) to (68);
		\draw (67) to (68);
		\draw (69) to (65);
		\draw (70) to (66);
		\draw (66) to (72);
		\draw (65) to (71);
		\draw (8) to (58);
		\draw (58) to (70);
		\draw (72) to (4.center);
		\draw (44) to (46);
		\draw (46) to (67);
		\draw (67) to (5.center);
		\draw (45) to (51);
		\draw (53) to (55);
		\draw (55) to (6.center);
		\draw (11) to (52);
		\draw (54) to (60);
		\draw (62) to (64);
		\draw (64) to (7.center);
		\draw (39.center) to (49);
		\draw (49) to (61);
		\draw (63) to (69);
		\draw (71) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/floquetification-513/513-rewrite-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-9, 3) {};
		\node [style=none] (1) at (-9, 2) {};
		\node [style=none] (2) at (-9, 0) {};
		\node [style=none] (3) at (-9, -1) {};
		\node [style=none] (4) at (27.5, 2) {};
		\node [style=none] (5) at (27.5, 1) {};
		\node [style=none] (6) at (27.5, 0) {};
		\node [style=none] (7) at (27.5, -1) {};
		\node [style=none] (13) at (-8.05, -3.25) {$\infty$};
		\node [style=none] (14) at (27.5, -2.75) {};
		\node [style=none] (15) at (27.5, 2.75) {};
		\node [style=none] (16) at (27.575, -2.75) {};
		\node [style=none] (17) at (27.575, 2.75) {};
		\node [style=none] (18) at (27.375, 0.125) {.};
		\node [style=none] (19) at (27.375, -0.125) {.};
		\node [style=none] (20) at (-7.975, -2.75) {};
		\node [style=none] (21) at (-7.975, 4.75) {};
		\node [style=none] (22) at (-8.05, -2.75) {};
		\node [style=none] (23) at (-8.05, 4.75) {};
		\node [style=none] (24) at (-7.85, 0.125) {.};
		\node [style=none] (25) at (-7.85, -0.125) {.};
		\node [style=none] (26) at (-9, -2) {};
		\node [style=none] (27) at (27.5, -2) {};
		\node [style=H box] (28) at (-7.5, 2) {};
		\node [style=H box] (29) at (-7.5, 0) {};
		\node [style=H box] (30) at (-1, 3) {};
		\node [style=H box] (31) at (-1, 1) {};
		\node [style=H box] (37) at (0.075, 2) {};
		\node [style=H box] (38) at (0.075, 0) {};
		\node [style=H box] (39) at (7.075, 3) {};
		\node [style=H box] (40) at (7.075, 1) {};
		\node [style=H box] (46) at (8.075, -1) {};
		\node [style=H box] (47) at (8.075, -2) {};
		\node [style=H box] (48) at (15.325, 0) {};
		\node [style=H box] (49) at (15.325, -1) {};
		\node [style=H box] (55) at (17.075, -1) {};
		\node [style=H box] (56) at (17.075, 3) {};
		\node [style=H box] (57) at (24.825, -2) {};
		\node [style=H box] (58) at (24.825, 2) {};
		\node [style=none] (59) at (-5.175, 3) {};
		\node [style=none] (60) at (-2.675, 3) {};
		\node [style=none] (61) at (-5.175, 4) {};
		\node [style=none] (62) at (-6.175, 4) {};
		\node [style=none] (63) at (-2.675, 2) {};
		\node [style=none] (64) at (-1.675, 2) {};
		\node [style=Z dot] (65) at (-2.675, 2) {};
		\node [style=Z dot] (66) at (-1.675, 2) {};
		\node [style=Z dot] (67) at (-5.175, 3) {};
		\node [style=Z dot] (68) at (-2.675, 3) {};
		\node [style=Z dot] (69) at (-5.175, 4) {};
		\node [style=Z dot] (70) at (-6.175, 4) {};
		\node [style=none] (71) at (-4.175, 3) {};
		\node [style=none] (72) at (-3.675, 3) {};
		\node [style=X dot] (73) at (-4.175, 3) {};
		\node [style=X dot] (74) at (-3.675, 3) {};
		\node [style=none] (75) at (-5.175, 0) {};
		\node [style=none] (76) at (-2.675, 0) {};
		\node [style=none] (77) at (-5.175, 1) {};
		\node [style=none] (78) at (-6.175, 1) {};
		\node [style=none] (79) at (-2.675, -1) {};
		\node [style=none] (80) at (-1.675, -1) {};
		\node [style=Z dot] (81) at (-2.675, -1) {};
		\node [style=Z dot] (82) at (-1.675, -1) {};
		\node [style=Z dot] (83) at (-5.175, 0) {};
		\node [style=Z dot] (84) at (-2.675, 0) {};
		\node [style=Z dot] (85) at (-5.175, 1) {};
		\node [style=Z dot] (86) at (-6.175, 1) {};
		\node [style=none] (87) at (-4.175, 0) {};
		\node [style=none] (88) at (-3.675, 0) {};
		\node [style=X dot] (89) at (-4.175, 0) {};
		\node [style=X dot] (90) at (-3.675, 0) {};
		\node [style=none] (91) at (2.575, 3) {};
		\node [style=none] (92) at (5.075, 3) {};
		\node [style=none] (93) at (2.575, 4) {};
		\node [style=none] (94) at (1.575, 4) {};
		\node [style=none] (95) at (5.075, 2) {};
		\node [style=none] (96) at (6.075, 2) {};
		\node [style=Z dot] (97) at (5.075, 2) {};
		\node [style=Z dot] (98) at (6.075, 2) {};
		\node [style=Z dot] (99) at (2.575, 3) {};
		\node [style=Z dot] (100) at (5.075, 3) {};
		\node [style=Z dot] (101) at (2.575, 4) {};
		\node [style=Z dot] (102) at (1.575, 4) {};
		\node [style=none] (103) at (3.575, 3) {};
		\node [style=none] (104) at (4.075, 3) {};
		\node [style=X dot] (105) at (3.575, 3) {};
		\node [style=X dot] (106) at (4.075, 3) {};
		\node [style=none] (107) at (2.575, 0) {};
		\node [style=none] (108) at (5.075, 0) {};
		\node [style=none] (109) at (2.575, 1) {};
		\node [style=none] (110) at (1.575, 1) {};
		\node [style=none] (111) at (5.075, -2) {};
		\node [style=none] (112) at (6.075, -2) {};
		\node [style=Z dot] (113) at (5.075, -2) {};
		\node [style=Z dot] (114) at (6.075, -2) {};
		\node [style=Z dot] (115) at (2.575, 0) {};
		\node [style=Z dot] (116) at (5.075, 0) {};
		\node [style=Z dot] (117) at (2.575, 1) {};
		\node [style=Z dot] (118) at (1.575, 1) {};
		\node [style=none] (119) at (3.575, 0) {};
		\node [style=none] (120) at (4.075, 0) {};
		\node [style=X dot] (121) at (3.575, 0) {};
		\node [style=X dot] (122) at (4.075, 0) {};
		\node [style=none] (123) at (10.825, 6.25) {};
		\node [style=none] (124) at (13.325, 6.25) {};
		\node [style=none] (125) at (10.825, 7.25) {};
		\node [style=none] (126) at (9.825, 7.25) {};
		\node [style=none] (127) at (13.325, 1) {};
		\node [style=none] (128) at (14.325, 1) {};
		\node [style=Z dot] (129) at (13.325, 1) {};
		\node [style=Z dot] (130) at (14.325, 1) {};
		\node [style=Z dot] (131) at (10.825, 6.25) {};
		\node [style=Z dot] (132) at (13.325, 6.25) {};
		\node [style=Z dot] (133) at (10.825, 7.25) {};
		\node [style=Z dot] (134) at (9.825, 7.25) {};
		\node [style=none] (135) at (11.825, 6.25) {};
		\node [style=none] (136) at (12.325, 6.25) {};
		\node [style=X dot] (137) at (11.825, 6.25) {};
		\node [style=X dot] (138) at (12.325, 6.25) {};
		\node [style=none] (139) at (10.825, -1) {};
		\node [style=none] (140) at (13.325, -1) {};
		\node [style=none] (141) at (10.825, 0) {};
		\node [style=none] (142) at (9.825, 0) {};
		\node [style=none] (143) at (13.325, -2) {};
		\node [style=none] (144) at (14.325, -2) {};
		\node [style=Z dot] (145) at (13.325, -2) {};
		\node [style=Z dot] (146) at (14.325, -2) {};
		\node [style=Z dot] (147) at (10.825, -1) {};
		\node [style=Z dot] (148) at (13.325, -1) {};
		\node [style=Z dot] (149) at (10.825, 0) {};
		\node [style=Z dot] (150) at (9.825, 0) {};
		\node [style=none] (151) at (11.825, -1) {};
		\node [style=none] (152) at (12.325, -1) {};
		\node [style=X dot] (153) at (11.825, -1) {};
		\node [style=X dot] (154) at (12.325, -1) {};
		\node [style=none] (155) at (19.575, 2.5) {};
		\node [style=none] (156) at (22.075, 2.5) {};
		\node [style=none] (157) at (19.575, 3.5) {};
		\node [style=none] (158) at (18.575, 3.5) {};
		\node [style=none] (159) at (22.075, 1.5) {};
		\node [style=none] (160) at (23.075, 1.5) {};
		\node [style=Z dot] (161) at (22.075, 1.5) {};
		\node [style=Z dot] (162) at (23.075, 1.5) {};
		\node [style=Z dot] (163) at (19.575, 2.5) {};
		\node [style=Z dot] (164) at (22.075, 2.5) {};
		\node [style=Z dot] (165) at (19.575, 3.5) {};
		\node [style=Z dot] (166) at (18.575, 3.5) {};
		\node [style=none] (167) at (20.575, 2.5) {};
		\node [style=none] (168) at (21.075, 2.5) {};
		\node [style=X dot] (169) at (20.575, 2.5) {};
		\node [style=X dot] (170) at (21.075, 2.5) {};
		\node [style=none] (171) at (19.575, -0.5) {};
		\node [style=none] (172) at (22.075, -0.5) {};
		\node [style=none] (173) at (19.575, 0.5) {};
		\node [style=none] (174) at (18.575, 0.5) {};
		\node [style=none] (175) at (22.075, -1.5) {};
		\node [style=none] (176) at (23.075, -1.5) {};
		\node [style=Z dot] (177) at (22.075, -1.5) {};
		\node [style=Z dot] (178) at (23.075, -1.5) {};
		\node [style=Z dot] (179) at (19.575, -0.5) {};
		\node [style=Z dot] (180) at (22.075, -0.5) {};
		\node [style=Z dot] (181) at (19.575, 0.5) {};
		\node [style=Z dot] (182) at (18.575, 0.5) {};
		\node [style=none] (183) at (20.575, -0.5) {};
		\node [style=none] (184) at (21.075, -0.5) {};
		\node [style=X dot] (185) at (20.575, -0.5) {};
		\node [style=X dot] (186) at (21.075, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15.center) to (14.center);
		\draw [style=thick] (17.center) to (16.center);
		\draw (21.center) to (20.center);
		\draw [style=thick] (23.center) to (22.center);
		\draw (29) to (2.center);
		\draw (1.center) to (28);
		\draw (58) to (4.center);
		\draw (31) to (37);
		\draw (40) to (46);
		\draw (49) to (55);
		\draw (57) to (27.center);
		\draw (70) to (69);
		\draw (69) to (67);
		\draw (74) to (68);
		\draw (67) to (73);
		\draw (73) to (74);
		\draw (68) to (65);
		\draw (65) to (66);
		\draw (86) to (85);
		\draw (85) to (83);
		\draw (90) to (84);
		\draw (83) to (89);
		\draw (89) to (90);
		\draw (84) to (81);
		\draw (81) to (82);
		\draw (73) to (89);
		\draw (90) to (74);
		\draw (0.center) to (67);
		\draw (28) to (65);
		\draw (29) to (83);
		\draw (3.center) to (81);
		\draw (84) to (38);
		\draw (85) to (31);
		\draw (68) to (30);
		\draw (102) to (101);
		\draw (101) to (99);
		\draw (106) to (100);
		\draw (99) to (105);
		\draw (105) to (106);
		\draw (100) to (97);
		\draw (97) to (98);
		\draw (118) to (117);
		\draw (117) to (115);
		\draw (122) to (116);
		\draw (115) to (121);
		\draw (121) to (122);
		\draw (116) to (113);
		\draw (113) to (114);
		\draw (105) to (121);
		\draw (122) to (106);
		\draw (30) to (99);
		\draw (37) to (97);
		\draw (38) to (115);
		\draw (26.center) to (113);
		\draw (116) to (47);
		\draw (117) to (40);
		\draw (100) to (39);
		\draw (134) to (133);
		\draw (133) to (131);
		\draw (138) to (132);
		\draw (131) to (137);
		\draw (137) to (138);
		\draw (132) to (129);
		\draw (129) to (130);
		\draw (150) to (149);
		\draw (149) to (147);
		\draw (154) to (148);
		\draw (147) to (153);
		\draw (153) to (154);
		\draw (148) to (145);
		\draw (145) to (146);
		\draw (137) to (153);
		\draw (154) to (138);
		\draw (69) to (131);
		\draw (39) to (129);
		\draw (46) to (147);
		\draw (47) to (145);
		\draw (148) to (49);
		\draw (149) to (48);
		\draw (132) to (6.center);
		\draw (133) to (56);
		\draw (166) to (165);
		\draw (165) to (163);
		\draw (170) to (164);
		\draw (163) to (169);
		\draw (169) to (170);
		\draw (164) to (161);
		\draw (161) to (162);
		\draw (182) to (181);
		\draw (181) to (179);
		\draw (186) to (180);
		\draw (179) to (185);
		\draw (185) to (186);
		\draw (180) to (177);
		\draw (177) to (178);
		\draw (169) to (185);
		\draw (186) to (170);
		\draw (56) to (163);
		\draw (48) to (179);
		\draw (55) to (177);
		\draw (101) to (161);
		\draw (165) to (58);
		\draw (164) to (5.center);
		\draw (181) to (7.center);
		\draw (180) to (57);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/rewrites/alternative-n-legged/detecting-regions.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (1.25, 1) {};
		\node [style=Z dot] (1) at (1.25, -1) {};
		\node [style=Z dot] (2) at (2.75, -2.5) {};
		\node [style=Z dot] (3) at (4.75, -2.5) {};
		\node [style=Z dot] (4) at (2.75, 2.5) {};
		\node [style=Z dot] (5) at (4.75, 2.5) {};
		\node [style=none] (6) at (4.5, 3.25) {};
		\node [style=none] (7) at (5, 3.25) {};
		\node [style=none] (8) at (4.5, -3.25) {};
		\node [style=none] (9) at (5, -3.25) {};
		\node [style=none] (10) at (2.5, -3.25) {};
		\node [style=none] (11) at (3, -3.25) {};
		\node [style=none] (12) at (0.5, -0.75) {};
		\node [style=none] (13) at (0.5, -1.25) {};
		\node [style=none] (14) at (0.5, 1.25) {};
		\node [style=none] (15) at (0.5, 0.75) {};
		\node [style=none] (16) at (3, 3.25) {};
		\node [style=none] (17) at (2.5, 3.25) {};
		\node [style=none] (18) at (6.25, 1) {};
		\node [style=none] (19) at (6.25, -1) {};
		\node [style=none] (20) at (6, 0.025) {$\vdots$};
		\node [style=none] (21) at (5.5, 0.75) {};
		\node [style=none] (22) at (5.525, -0.75) {};
		\node [style=none] (23) at (6, 0.75) {};
		\node [style=none] (24) at (6, -0.75) {};
		\node [style=Z dot] (25) at (3.75, 2.5) {};
		\node [style=Z dot] (26) at (2, 1.75) {};
		\node [style=Z dot] (27) at (1.25, 0) {};
		\node [style=Z dot] (28) at (2, -1.75) {};
		\node [style=Z dot] (29) at (3.75, -2.5) {};
		\node [style=Z dot] (30) at (5.5, -1.75) {};
		\node [style=Z dot] (31) at (5.5, 1.75) {};
		\node [style=Z dot] (32) at (1.25, 0) {};
		\node [style=Z dot] (36) at (9, 1) {};
		\node [style=Z dot] (37) at (9, -1) {};
		\node [style=Z dot] (38) at (10.5, -2.5) {};
		\node [style=Z dot] (39) at (12.5, -2.5) {};
		\node [style=Z dot] (40) at (10.5, 2.5) {};
		\node [style=Z dot] (41) at (12.5, 2.5) {};
		\node [style=none] (42) at (12.25, 3.25) {};
		\node [style=none] (43) at (12.75, 3.25) {};
		\node [style=none] (44) at (12.25, -3.25) {};
		\node [style=none] (45) at (12.75, -3.25) {};
		\node [style=none] (46) at (10.25, -3.25) {};
		\node [style=none] (47) at (10.75, -3.25) {};
		\node [style=none] (48) at (8.25, -0.75) {};
		\node [style=none] (49) at (8.25, -1.25) {};
		\node [style=none] (50) at (8.25, 1.25) {};
		\node [style=none] (51) at (8.25, 0.75) {};
		\node [style=none] (52) at (10.75, 3.25) {};
		\node [style=none] (53) at (10.25, 3.25) {};
		\node [style=none] (54) at (14, 1) {};
		\node [style=none] (55) at (14, -1) {};
		\node [style=none] (56) at (13.75, 0.025) {$\vdots$};
		\node [style=none] (57) at (13.275, 0.75) {};
		\node [style=none] (58) at (13.25, -0.75) {};
		\node [style=none] (59) at (13.75, 0.75) {};
		\node [style=none] (60) at (13.75, -0.75) {};
		\node [style=Z dot] (61) at (11.5, 2.5) {};
		\node [style=Z dot] (62) at (9.75, 1.75) {};
		\node [style=Z dot] (63) at (9, 0) {};
		\node [style=Z dot] (64) at (9.75, -1.75) {};
		\node [style=Z dot] (65) at (11.5, -2.5) {};
		\node [style=Z dot] (66) at (13.25, -1.75) {};
		\node [style=Z dot] (67) at (13.25, 1.75) {};
		\node [style=Z dot] (68) at (9, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17.center) to (4);
		\draw (4) to (16.center);
		\draw (6.center) to (5);
		\draw (5) to (7.center);
		\draw (3) to (9.center);
		\draw (3) to (8.center);
		\draw (2) to (11.center);
		\draw (2) to (10.center);
		\draw (1) to (13.center);
		\draw (12.center) to (1);
		\draw (0) to (15.center);
		\draw (0) to (14.center);
		\draw (32) to (29);
		\draw (29) to (24.center);
		\draw (25) to (23.center);
		\draw (26) to (31);
		\draw (31) to (21.center);
		\draw (30) to (22.center);
		\draw (30) to (28);
		\draw [style=Z Web] (32) to (1);
		\draw [style=Z Web] (1) to (28);
		\draw [style=Z Web] (28) to (2);
		\draw [style=Z Web] (2) to (29);
		\draw [style=Z Web] (29) to (3);
		\draw [style=Z Web] (3) to (30);
		\draw [style=Z Web] (30) to (19.center);
		\draw [style=Z Web] (18.center) to (31);
		\draw [style=Z Web] (31) to (5);
		\draw [style=Z Web] (5) to (25);
		\draw (32) to (1);
		\draw (1) to (28);
		\draw (28) to (2);
		\draw (2) to (29);
		\draw (29) to (3);
		\draw (3) to (30);
		\draw (30) to (19.center);
		\draw (25) to (5);
		\draw (5) to (31);
		\draw (31) to (18.center);
		\draw [style=Z Web] (26) to (4);
		\draw [style=Z Web] (4) to (25);
		\draw (26) to (4);
		\draw (4) to (25);
		\draw (42.center) to (41);
		\draw (41) to (43.center);
		\draw (39) to (45.center);
		\draw (39) to (44.center);
		\draw (38) to (47.center);
		\draw (38) to (46.center);
		\draw (37) to (49.center);
		\draw (48.center) to (37);
		\draw (64) to (38);
		\draw (38) to (65);
		\draw (65) to (39);
		\draw (39) to (66);
		\draw (66) to (55.center);
		\draw (61) to (41);
		\draw (41) to (67);
		\draw (67) to (54.center);
		\draw (61) to (68);
		\draw (68) to (65);
		\draw (65) to (60.center);
		\draw (61) to (59.center);
		\draw (62) to (67);
		\draw (67) to (57.center);
		\draw (66) to (58.center);
		\draw (66) to (64);
		\draw (62) to (40);
		\draw (40) to (61);
		\draw (53.center) to (40);
		\draw (40) to (52.center);
		\draw (50.center) to (36);
		\draw (36) to (51.center);
		\draw [style=Z Web] (26) to (0);
		\draw [style=Z Web] (0) to (32);
		\draw (25) to (32);
		\draw (26) to (28);
		\draw (26) to (0);
		\draw (0) to (32);
		\draw [style=Z Web] (62) to (36);
		\draw [style=Z Web] (36) to (68);
		\draw [style=Z Web] (68) to (37);
		\draw [style=Z Web] (37) to (64);
		\draw [style=Z Web] (64) to (62);
		\draw (62) to (64);
		\draw (64) to (37);
		\draw (37) to (68);
		\draw (68) to (36);
		\draw (36) to (62);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/rewrites/alternative-n-legged/error-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (1.25, 1) {};
		\node [style=Z dot] (1) at (1.25, -1) {};
		\node [style=Z dot] (2) at (2.75, -2.5) {};
		\node [style=Z dot] (3) at (4.75, -2.5) {};
		\node [style=Z dot] (4) at (2.75, 2.5) {};
		\node [style=Z dot] (5) at (4.75, 2.5) {};
		\node [style=none] (6) at (4.5, 3.25) {};
		\node [style=none] (7) at (5, 3.25) {};
		\node [style=none] (8) at (4.5, -3.25) {};
		\node [style=none] (9) at (5, -3.25) {};
		\node [style=none] (10) at (2.5, -3.25) {};
		\node [style=none] (11) at (3, -3.25) {};
		\node [style=none] (12) at (0.5, -0.75) {};
		\node [style=none] (13) at (0.5, -1.25) {};
		\node [style=none] (14) at (0.5, 1.25) {};
		\node [style=none] (15) at (0.5, 0.75) {};
		\node [style=none] (16) at (3, 3.25) {};
		\node [style=none] (17) at (2.5, 3.25) {};
		\node [style=none] (18) at (6.25, 1) {};
		\node [style=none] (19) at (6.25, -1) {};
		\node [style=none] (20) at (6, 0.025) {$\vdots$};
		\node [style=none] (21) at (5.5, 0.75) {};
		\node [style=none] (22) at (5.5, -0.75) {};
		\node [style=none] (23) at (6, 0.75) {};
		\node [style=none] (24) at (6, -0.75) {};
		\node [style=Z dot] (25) at (3.75, 2.5) {};
		\node [style=Z dot] (26) at (2, 1.75) {};
		\node [style=Z dot] (27) at (1.25, 0) {};
		\node [style=Z dot] (28) at (2, -1.75) {};
		\node [style=Z dot] (29) at (3.75, -2.5) {};
		\node [style=Z dot] (30) at (5.5, -1.75) {};
		\node [style=Z dot] (31) at (5.5, 1.75) {};
		\node [style=Z dot] (32) at (1.25, 0) {};
		\node [style=none] (72) at (7.25, 0) {=};
		\node [style=X dot] (73) at (1.65, 1.375) {\tiny $\pi$};
		\node [style=X dot] (74) at (1.25, 0.5) {\tiny $\pi$};
		\node [style=Z dot] (145) at (9, 1) {};
		\node [style=Z dot] (146) at (9, -1) {};
		\node [style=Z dot] (147) at (10.5, -2.5) {};
		\node [style=Z dot] (148) at (12.5, -2.5) {};
		\node [style=Z dot] (149) at (10.5, 2.5) {};
		\node [style=Z dot] (150) at (12.5, 2.5) {};
		\node [style=none] (151) at (12.25, 3.25) {};
		\node [style=none] (152) at (12.75, 3.25) {};
		\node [style=none] (153) at (12.25, -3.25) {};
		\node [style=none] (154) at (12.75, -3.25) {};
		\node [style=none] (155) at (10.25, -3.25) {};
		\node [style=none] (156) at (10.75, -3.25) {};
		\node [style=none] (157) at (8.25, -0.75) {};
		\node [style=none] (158) at (8.25, -1.25) {};
		\node [style=none] (159) at (8.25, 1.25) {};
		\node [style=none] (160) at (8.25, 0.75) {};
		\node [style=none] (161) at (10.75, 3.25) {};
		\node [style=none] (162) at (10.25, 3.25) {};
		\node [style=none] (163) at (14, 1) {};
		\node [style=none] (164) at (14, -1) {};
		\node [style=none] (165) at (13.75, 0.025) {$\vdots$};
		\node [style=none] (166) at (13.25, 0.75) {};
		\node [style=none] (167) at (13.25, -0.75) {};
		\node [style=none] (168) at (13.75, 0.75) {};
		\node [style=none] (169) at (13.75, -0.75) {};
		\node [style=Z dot] (170) at (11.5, 2.5) {};
		\node [style=Z dot] (171) at (9.75, 1.75) {};
		\node [style=Z dot] (172) at (9, 0) {};
		\node [style=Z dot] (173) at (9.75, -1.75) {};
		\node [style=Z dot] (174) at (11.5, -2.5) {};
		\node [style=Z dot] (175) at (13.25, -1.75) {};
		\node [style=Z dot] (176) at (13.25, 1.75) {};
		\node [style=Z dot] (177) at (9, 0) {};
		\node [style=X dot] (178) at (8.525, 1.25) {\tiny $\pi$};
		\node [style=X dot] (179) at (8.525, 0.75) {\tiny $\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17.center) to (4);
		\draw (4) to (16.center);
		\draw (6.center) to (5);
		\draw (5) to (7.center);
		\draw (3) to (9.center);
		\draw (3) to (8.center);
		\draw (2) to (11.center);
		\draw (2) to (10.center);
		\draw (1) to (13.center);
		\draw (12.center) to (1);
		\draw (0) to (15.center);
		\draw (0) to (14.center);
		\draw (32) to (29);
		\draw (29) to (24.center);
		\draw (25) to (23.center);
		\draw (26) to (31);
		\draw (31) to (21.center);
		\draw (30) to (22.center);
		\draw (30) to (28);
		\draw [style=Z Web] (32) to (1);
		\draw [style=Z Web] (1) to (28);
		\draw [style=Z Web] (28) to (2);
		\draw [style=Z Web] (2) to (29);
		\draw [style=Z Web] (29) to (3);
		\draw [style=Z Web] (3) to (30);
		\draw [style=Z Web] (30) to (19.center);
		\draw [style=Z Web] (18.center) to (31);
		\draw [style=Z Web] (31) to (5);
		\draw [style=Z Web] (5) to (25);
		\draw (32) to (1);
		\draw (1) to (28);
		\draw (28) to (2);
		\draw (2) to (29);
		\draw (29) to (3);
		\draw (3) to (30);
		\draw (30) to (19.center);
		\draw (25) to (5);
		\draw (5) to (31);
		\draw (31) to (18.center);
		\draw [style=Z Web] (32) to (25);
		\draw [style=Z Web] (0) to (73);
		\draw [style=Z Web] (73) to (26);
		\draw [style=Z Web] (26) to (4);
		\draw [style=Z Web] (4) to (25);
		\draw [style=Z Web] (0) to (74);
		\draw [style=Z Web] (74) to (32);
		\draw [style=Z Web] (26) to (28);
		\draw (32) to (74);
		\draw (74) to (0);
		\draw (0) to (73);
		\draw (73) to (26);
		\draw (26) to (4);
		\draw (4) to (25);
		\draw (26) to (28);
		\draw (151.center) to (150);
		\draw (150) to (152.center);
		\draw (148) to (154.center);
		\draw (148) to (153.center);
		\draw (147) to (156.center);
		\draw (147) to (155.center);
		\draw (146) to (158.center);
		\draw (157.center) to (146);
		\draw (177) to (146);
		\draw (146) to (173);
		\draw (173) to (147);
		\draw (147) to (174);
		\draw (174) to (148);
		\draw (148) to (175);
		\draw (175) to (164.center);
		\draw (170) to (150);
		\draw (150) to (176);
		\draw (176) to (163.center);
		\draw (170) to (177);
		\draw (177) to (174);
		\draw (174) to (169.center);
		\draw (170) to (168.center);
		\draw (171) to (176);
		\draw (176) to (166.center);
		\draw (175) to (167.center);
		\draw (175) to (173);
		\draw (173) to (171);
		\draw (171) to (149);
		\draw (149) to (170);
		\draw (162.center) to (149);
		\draw (149) to (161.center);
		\draw (171) to (145);
		\draw (145) to (177);
		\draw (178) to (145);
		\draw (145) to (179);
		\draw (179) to (160.center);
		\draw (178) to (159.center);
		\draw (178) to (159.center);
		\draw (178) to (159.center);
		\draw [style=Z Web] (32) to (25);
		\draw (32) to (25);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/rewrites/alternative-n-legged/error-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (1, 1) {};
		\node [style=Z dot] (1) at (1, -1) {};
		\node [style=Z dot] (2) at (2.5, -2.5) {};
		\node [style=Z dot] (3) at (4.5, -2.5) {};
		\node [style=Z dot] (4) at (2.5, 2.5) {};
		\node [style=Z dot] (5) at (4.5, 2.5) {};
		\node [style=none] (6) at (4.25, 3.25) {};
		\node [style=none] (7) at (4.75, 3.25) {};
		\node [style=none] (8) at (4.25, -3.25) {};
		\node [style=none] (9) at (4.75, -3.25) {};
		\node [style=none] (10) at (2.25, -3.25) {};
		\node [style=none] (11) at (2.75, -3.25) {};
		\node [style=none] (12) at (0.25, -0.75) {};
		\node [style=none] (13) at (0.25, -1.25) {};
		\node [style=none] (14) at (0.25, 1.25) {};
		\node [style=none] (15) at (0.25, 0.75) {};
		\node [style=none] (16) at (2.75, 3.25) {};
		\node [style=none] (17) at (2.25, 3.25) {};
		\node [style=none] (18) at (6, 1) {};
		\node [style=none] (19) at (6, -1) {};
		\node [style=none] (20) at (5.75, 0.025) {$\vdots$};
		\node [style=none] (21) at (5.25, 0.75) {};
		\node [style=none] (22) at (5.25, -0.75) {};
		\node [style=none] (23) at (5.75, 0.75) {};
		\node [style=none] (24) at (5.75, -0.75) {};
		\node [style=Z dot] (25) at (3.5, 2.5) {};
		\node [style=Z dot] (26) at (1.75, 1.75) {};
		\node [style=Z dot] (28) at (1.75, -1.75) {};
		\node [style=Z dot] (29) at (3.5, -2.5) {};
		\node [style=Z dot] (30) at (5.25, -1.75) {};
		\node [style=Z dot] (31) at (5.25, 1.75) {};
		\node [style=Z dot] (32) at (1, 0) {};
		\node [style=X dot] (33) at (2.15, 2.125) {\tiny $\pi$};
		\node [style=X dot] (34) at (3.5, 1.75) {\tiny $\pi$};
		\node [style=X dot] (36) at (1.75, 0) {\tiny $\pi$};
		\node [style=Z dot] (72) at (9.25, 1) {};
		\node [style=Z dot] (73) at (9.25, -1) {};
		\node [style=Z dot] (74) at (10.75, -2.5) {};
		\node [style=Z dot] (75) at (12.75, -2.5) {};
		\node [style=Z dot] (76) at (10.75, 2.5) {};
		\node [style=Z dot] (77) at (12.75, 2.5) {};
		\node [style=none] (78) at (12.5, 3.25) {};
		\node [style=none] (79) at (13, 3.25) {};
		\node [style=none] (80) at (12.5, -3.25) {};
		\node [style=none] (81) at (13, -3.25) {};
		\node [style=none] (82) at (10.5, -3.25) {};
		\node [style=none] (83) at (11, -3.25) {};
		\node [style=none] (84) at (8.5, -0.75) {};
		\node [style=none] (85) at (8.5, -1.25) {};
		\node [style=none] (86) at (8.5, 1.25) {};
		\node [style=none] (87) at (8.5, 0.75) {};
		\node [style=none] (88) at (11, 3.25) {};
		\node [style=none] (89) at (10.5, 3.25) {};
		\node [style=none] (90) at (14.25, 1) {};
		\node [style=none] (91) at (14.25, -1) {};
		\node [style=none] (92) at (14, 0.025) {$\vdots$};
		\node [style=none] (93) at (13.5, 0.75) {};
		\node [style=none] (94) at (13.5, -0.75) {};
		\node [style=none] (95) at (14, 0.75) {};
		\node [style=none] (96) at (14, -0.75) {};
		\node [style=Z dot] (97) at (11.75, 2.5) {};
		\node [style=Z dot] (98) at (10, 1.75) {};
		\node [style=Z dot] (99) at (9.25, 0) {};
		\node [style=Z dot] (100) at (10, -1.75) {};
		\node [style=Z dot] (101) at (11.75, -2.5) {};
		\node [style=Z dot] (102) at (13.5, -1.75) {};
		\node [style=Z dot] (103) at (13.5, 1.75) {};
		\node [style=Z dot] (104) at (9.25, 0) {};
		\node [style=none] (107) at (7, 0) {=};
		\node [style=X dot] (109) at (1.4, 1.375) {\tiny $\pi$};
		\node [style=none] (110) at (1.4, 1.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17.center) to (4);
		\draw (4) to (16.center);
		\draw (6.center) to (5);
		\draw (5) to (7.center);
		\draw (3) to (9.center);
		\draw (3) to (8.center);
		\draw (2) to (11.center);
		\draw (2) to (10.center);
		\draw (1) to (13.center);
		\draw (12.center) to (1);
		\draw (0) to (15.center);
		\draw (0) to (14.center);
		\draw (32) to (29);
		\draw (29) to (24.center);
		\draw (25) to (23.center);
		\draw (31) to (21.center);
		\draw (30) to (22.center);
		\draw (30) to (28);
		\draw [style=Z Web] (26) to (33);
		\draw [style=Z Web] (33) to (4);
		\draw (26) to (33);
		\draw (33) to (4);
		\draw [style=Z Web] (32) to (1);
		\draw [style=Z Web] (1) to (28);
		\draw [style=Z Web] (28) to (2);
		\draw [style=Z Web] (2) to (29);
		\draw [style=Z Web] (29) to (3);
		\draw [style=Z Web] (3) to (30);
		\draw [style=Z Web] (30) to (19.center);
		\draw [style=Z Web] (18.center) to (31);
		\draw [style=Z Web] (31) to (5);
		\draw [style=Z Web] (5) to (25);
		\draw (32) to (1);
		\draw (1) to (28);
		\draw (28) to (2);
		\draw (2) to (29);
		\draw (29) to (3);
		\draw (3) to (30);
		\draw (30) to (19.center);
		\draw (25) to (5);
		\draw (5) to (31);
		\draw (31) to (18.center);
		\draw [style=Z Web] (26) to (36);
		\draw [style=Z Web] (36) to (28);
		\draw [style=Z Web] (26) to (34);
		\draw [style=Z Web] (34) to (31);
		\draw [style=Z Web] (4) to (25);
		\draw (4) to (25);
		\draw (31) to (34);
		\draw (34) to (26);
		\draw (26) to (36);
		\draw (36) to (28);
		\draw (78.center) to (77);
		\draw (77) to (79.center);
		\draw (75) to (81.center);
		\draw (75) to (80.center);
		\draw (74) to (83.center);
		\draw (74) to (82.center);
		\draw (73) to (85.center);
		\draw (84.center) to (73);
		\draw (104) to (73);
		\draw (73) to (100);
		\draw (100) to (74);
		\draw (74) to (101);
		\draw (101) to (75);
		\draw (75) to (102);
		\draw (102) to (91.center);
		\draw (97) to (77);
		\draw (77) to (103);
		\draw (103) to (90.center);
		\draw (97) to (104);
		\draw (104) to (101);
		\draw (101) to (96.center);
		\draw (97) to (95.center);
		\draw (98) to (103);
		\draw (103) to (93.center);
		\draw (102) to (94.center);
		\draw (102) to (100);
		\draw (100) to (98);
		\draw (98) to (76);
		\draw (76) to (97);
		\draw (89.center) to (76);
		\draw (76) to (88.center);
		\draw (98) to (72);
		\draw (72) to (104);
		\draw [style=Z Web] (32) to (25);
		\draw (32) to (25);
		\draw [style=Z Web] (26) to (110.center);
		\draw [style=Z Web] (110.center) to (0);
		\draw [style=Z Web] (0) to (32);
		\draw (26) to (110.center);
		\draw (110.center) to (0);
		\draw (0) to (32);
		\draw (86.center) to (72);
		\draw (72) to (87.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/rewrites/alternative-n-legged/even-legged-spiders.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-5, 0) {};
		\node [style=none] (1) at (-4, 1) {};
		\node [style=none] (2) at (-4, 0.5) {};
		\node [style=none] (4) at (-4, -0.175) {$\vdots$};
		\node [style=none] (5) at (-4, -1) {};
		\node [style=none] (6) at (-3.25, 0) {$\Biggr \}$};
		\node [style=none] (7) at (-2.5, 0) {$2n$};
		\node [style=none] (8) at (-1.25, 0) {:=};
		\node [style=Z dot] (9) at (0.75, 1) {};
		\node [style=Z dot] (11) at (0.75, -1) {};
		\node [style=Z dot] (12) at (2.25, -2.5) {};
		\node [style=Z dot] (14) at (4.25, -2.5) {};
		\node [style=Z dot] (18) at (2.25, 2.5) {};
		\node [style=Z dot] (20) at (4.25, 2.5) {};
		\node [style=none] (30) at (4, 3.25) {};
		\node [style=none] (31) at (4.5, 3.25) {};
		\node [style=none] (36) at (4, -3.25) {};
		\node [style=none] (37) at (4.5, -3.25) {};
		\node [style=none] (38) at (2, -3.25) {};
		\node [style=none] (39) at (2.5, -3.25) {};
		\node [style=none] (40) at (0, -0.75) {};
		\node [style=none] (41) at (0, -1.25) {};
		\node [style=none] (42) at (0, 1.25) {};
		\node [style=none] (43) at (0, 0.75) {};
		\node [style=none] (44) at (2.5, 3.25) {};
		\node [style=none] (45) at (2, 3.25) {};
		\node [style=none] (64) at (-11, -2) {};
		\node [style=none] (65) at (12, 0) {};
		\node [style=none] (66) at (5.75, 1) {};
		\node [style=none] (67) at (5.75, -1) {};
		\node [style=none] (68) at (5.5, 0.025) {$\vdots$};
		\node [style=none] (69) at (5, 0.75) {};
		\node [style=none] (70) at (5, -0.75) {};
		\node [style=none] (71) at (5.5, 0.75) {};
		\node [style=none] (72) at (5.5, -0.75) {};
		\node [style=Z dot] (73) at (3.25, 2.5) {};
		\node [style=Z dot] (74) at (1.5, 1.75) {};
		\node [style=Z dot] (75) at (0.75, 0) {};
		\node [style=Z dot] (76) at (1.5, -1.75) {};
		\node [style=Z dot] (77) at (3.25, -2.5) {};
		\node [style=Z dot] (78) at (5, -1.75) {};
		\node [style=Z dot] (79) at (5, 1.75) {};
		\node [style=Z dot] (80) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (0) to (2.center);
		\draw (0) to (5.center);
		\draw (45.center) to (18);
		\draw (18) to (44.center);
		\draw (30.center) to (20);
		\draw (20) to (31.center);
		\draw (14) to (37.center);
		\draw (14) to (36.center);
		\draw (12) to (39.center);
		\draw (12) to (38.center);
		\draw (11) to (41.center);
		\draw (40.center) to (11);
		\draw (9) to (43.center);
		\draw (9) to (42.center);
		\draw (74) to (18);
		\draw (74) to (9);
		\draw (9) to (80);
		\draw (80) to (11);
		\draw (11) to (76);
		\draw (76) to (12);
		\draw (12) to (77);
		\draw (77) to (14);
		\draw (14) to (78);
		\draw (78) to (67.center);
		\draw (18) to (73);
		\draw (73) to (20);
		\draw (20) to (79);
		\draw (79) to (66.center);
		\draw (73) to (80);
		\draw (80) to (77);
		\draw (77) to (72.center);
		\draw (73) to (71.center);
		\draw (74) to (79);
		\draw (79) to (69.center);
		\draw (78) to (70.center);
		\draw (78) to (76);
		\draw (76) to (74);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/rewrites/alternative-n-legged/odd-legged-spiders.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (0.5, 0) {};
		\node [style=none] (1) at (1.5, 1) {};
		\node [style=none] (2) at (1.5, 0.5) {};
		\node [style=none] (3) at (1.5, -0.175) {$\vdots$};
		\node [style=none] (4) at (1.5, -0.75) {};
		\node [style=none] (5) at (2.25, 0) {$\Biggr \}$};
		\node [style=none] (6) at (3.5, 0) {$2n - 1$};
		\node [style=none] (7) at (5, 0) {:=};
		\node [style=Z dot] (8) at (7, 0) {};
		\node [style=none] (9) at (8, 1) {};
		\node [style=none] (10) at (8, 0.5) {};
		\node [style=none] (11) at (8, -0.175) {$\vdots$};
		\node [style=none] (12) at (8, -0.75) {};
		\node [style=none] (13) at (8, -1.25) {};
		\node [style=Z dot] (14) at (8, -1.25) {};
		\node [style=none] (15) at (9, 0) {$\Biggr \}$};
		\node [style=none] (16) at (10.25, 0) {$2n $};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (0) to (2.center);
		\draw (0) to (4.center);
		\draw (8) to (9.center);
		\draw (8) to (10.center);
		\draw (8) to (12.center);
		\draw (8) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> macros/scraps.tikzstyles <==
\tikzstyle{H X Web}=[hadamard, preaction={ultra thick, draw={rgb,255: red,208; green,0; blue,0}, opacity=0.4}]
\tikzstyle{H Z Web}=[hadamard, preaction={ultra thick, draw={rgb,255: red,0; green,207; blue,0}, opacity=0.4}]
\tikzstyle{H XZ Web}=[hadamard, preaction={thick, draw={rgb,255: red,208; green,0; blue,0}, opacity=0.4, offset=-.67pt}, preaction={thick, draw={rgb,255: red,0; green,207; blue,0}, opacity=0.4, offset=.67pt}]
\tikzstyle{H ZX Web}=[hadamard, preaction={thick, draw={rgb,255: red,208; green,0; blue,0}, opacity=0.4, offset=.67pt}, preaction={thick, draw={rgb,255: red,0; green,207; blue,0}, opacity=0.4, offset=-.67pt}]

\tikzstyle{ZX Web}=[-, preaction={thick, draw={rgb,255: red,208; green,0; blue,0}, opacity=0.4, offset=.6pt}, preaction={thick, draw={rgb,255: red,0; green,207; blue,0}, opacity=0.4, offset=-.6pt}]
\tikzstyle{X to Z Web}=[-, decoration={show path construction,
    lineto code={
      \draw [H X Web] (\tikzinputsegmentfirst) --
         ($(\tikzinputsegmentfirst)!0.5!(\tikzinputsegmentlast)$);
      \draw [H Z Web] ($(\tikzinputsegmentfirst)!0.5!(\tikzinputsegmentlast)$)
        -- (\tikzinputsegmentlast);
    },
  }, decorate]
\tikzstyle{XZ to XZ Web}=[-, decoration={show path construction,
    lineto code={
      \draw [H XZ Web] (\tikzinputsegmentfirst) --
         ($(\tikzinputsegmentfirst)!0.5!(\tikzinputsegmentlast)$);
      \draw [H ZX Web] ($(\tikzinputsegmentfirst)!0.5!(\tikzinputsegmentlast)$)
        -- (\tikzinputsegmentlast);
    },
  }, decorate]

\tikzstyle{XZ Web}=[-, preaction={thick, draw={rgb,255: red,208; green,0; blue,0}, opacity=0.4, offset=-.6pt}, preaction={thick, draw={rgb,255: red,0; green,207; blue,0}, opacity=0.4, offset=.6pt}]

